Strong Functional Observability and Strong Functional Detectability: Applications to Functional Observer Design for Systems with Unknown Inputs

This paper investigates strong functional observability, strong functional detectability, and strong$^*$ functional detectability for continuous-time linear systems with unknown inputs in both the state and measurement equations. Extending Kratz's finite algebraic approach \cite{26}, zero-output trajectories are characterized through the projected kernel of a finite matrix, without differentiating the unknown inputs. This characterization yields a necessary and sufficient rank condition for strong functional observability. For strong functional detectability, a frequency-dependent rank criterion involving only the original system matrices is derived, along with an equivalent finite test based on reduced zero-output dynamics. Strong$^*$ functional detectability is then characterized by an additional algebraic rank condition, and its relationship with the existence of stable functional observers is examined. A constructive observer design procedure based on constrained Sylvester equations is also developed. Particular cases and a numerical process example illustrate the theoretical results.

==> simulation_data_copie.csv <==
time_s,voltage_V,torque_Nm,current_A,estimated_current_A,error_A,exact_error_A
0.000000000000000000e+00,5.000000000000000000e-01,2.000000000000000042e-02,2.999999999999999889e-01,-1.872240000000000015e-02,-3.187223999999999613e-01,-3.187223999999999613e-01
5.000000000000000104e-03,5.000000000000000000e-01,2.028774625049477309e-02,5.320126131147443482e-01,-2.546854815912836384e-02,-5.574811612738727051e-01,-5.574811612738729272e-01
1.000000000000000021e-02,5.000000000000000000e-01,2.055098000586558574e-02,7.701140828194579235e-01,-1.655905167340630119e-02,-7.866731344928642455e-01,-7.866731344928642455e-01
1.499999999999999944e-02,5.000000000000000000e-01,2.078971626104481746e-02,9.945089783070634182e-01,-1.208021236580039681e-02,-1.006589190672863898e+00,-1.006589190672864342e+00
2.000000000000000042e-02,5.000000000000000000e-01,2.100399994985176558e-02,1.185277609764326945e+00,-3.223459556111744895e-02,-1.217512205325444352e+00,-1.217512205325445018e+00
2.500000000000000139e-02,5.000000000000000000e-01,2.119390585621902176e-02,1.334389797918664522e+00,-8.532747006589487537e-02,-1.419717267984559328e+00,-1.419717267984560216e+00
2.999999999999999889e-02,5.000000000000000000e-01,2.135953848886630244e-02,1.450207571816259700e+00,-1.632643145633551340e-01,-1.613471886379614917e+00,-1.613471886379615139e+00
3.500000000000000333e-02,5.000000000000000000e-01,2.150103191957869128e-02,1.551741584360313952e+00,-2.472946010294564956e-01,-1.799036185389770504e+00,-1.799036185389771836e+00
4.000000000000000083e-02,5.000000000000000000e-01,2.161854958529059803e-02,1.656396334082000044e+00,-3.202667668289845837e-01,-1.976663100910984738e+00,-1.976663100910986737e+00
4.499999999999999833e-02,5.000000000000000000e-01,2.171228405422139657e-02,1.768980575678919198e+00,-3.776179930850768751e-01,-2.146598568763995907e+00,-2.146598568763998127e+00
5.000000000000000278e-02,5.000000000000000000e-01,2.178245675635242379e-02,1.878864297520973947e+00,-4.302174112472855194e-01,-2.309081708768259578e+00,-2.309081708768262242e+00
5.500000000000000028e-02,5.000000000000000000e-01,2.182931767857894043e-02,1.966957821523862560e+00,-4.973871825798553692e-01,-2.464345004103718040e+00,-2.464345004103720260e+00
5.999999999999999778e-02,5.000000000000000000e-01,2.185314502491374905e-02,2.017997136825710136e+00,-5.946173392535343272e-01,-2.612614476079244241e+00,-2.612614476079246906e+00
6.500000000000000222e-02,5.000000000000000000e-01,2.185424484216206761e-02,2.030344162852189882e+00,-7.237656915714327788e-01,-2.754109854423622661e+00,-2.754109854423623549e+00
7.000000000000000666e-02,5.000000000000000000e-01,2.183295061152952521e-02,2.017171228086592105e+00,-8.718735151254197735e-01,-2.889044743212012101e+00,-2.889044743212011657e+00
7.499999999999999722e-02,5.000000000000000000e-01,2.178962280666680087e-02,1.998389284826116885e+00,-1.019237497711962481e+00,-3.017626782538079588e+00,-3.017626782538080921e+00
8.000000000000000167e-02,5.000000000000000000e-01,2.172464841869570229e-02,1.988501581311503896e+00,-1.151556224727653843e+00,-3.140057806039157740e+00,-3.140057806039157295e+00
8.500000000000000611e-02,5.000000000000000000e-01,2.163844044880168169e-02,1.988057340698492270e+00,-1.268476653680616906e+00,-3.256533994379108954e+00,-3.256533994379110730e+00
8.999999999999999667e-02,5.000000000000000000e-01,2.153143736901776129e-02,1.984020332998571057e+00,-1.383225691792469014e+00,-3.367246024791040071e+00,-3.367246024791044068e+00
9.500000000000000111e-02,5.000000000000000000e-01,2.140410255186359079e-02,1.958699462472875075e+00,-1.513679754306455738e+00,-3.472379216779330591e+00,-3.472379216779331479e+00
1.000000000000000056e-01,5.000000000000000000e-01,2.125692366954160320e-02,1.901515122123666801e+00,-1.670598551954366906e+00,-3.572113674078033707e+00,-3.572113674078035483e+00
1.049999999999999961e-01,5.000000000000000000e-01,2.109041206342954916e-02,1.816167464957236355e+00,-1.850456958003051877e+00,-3.666624422960288232e+00,-3.666624422960290008e+00
1.100000000000000006e-01,5.000000000000000000e-01,2.090510208464494563e-02,1.718756484913659621e+00,-2.037325062077268711e+00,-3.756081546990928111e+00,-3.756081546990930331e+00
1.150000000000000050e-01,5.000000000000000000e-01,2.070155040649253667e-02,1.628144552333699702e+00,-2.212505765978543870e+00,-3.840650318312243350e+00,-3.840650318312246903e+00
1.199999999999999956e-01,5.000000000000000000e-01,2.048033530964019772e-02,1.554708530508973396e+00,-2.365782795041619924e+00,-3.920491325550593320e+00,-3.920491325550596873e+00
1.250000000000000000e-01,5.000000000000000000e-01,2.024205594090218788e-02,1.494561660180183882e+00,-2.501198938249121984e+00,-3.995760598429305865e+00,-3.995760598429307198e+00
1.300000000000000044e-01,5.000000000000000000e-01,1.998733154654088601e-02,1.432799268066682341e+00,-2.633810461104565182e+00,-4.066609729171247523e+00,-4.066609729171250187e+00
1.350000000000000089e-01,5.000000000000000000e-01,1.971680068102943384e-02,1.353609069311280555e+00,-2.779576921461019534e+00,-4.133185990772299867e+00,-4.133185990772303420e+00
1.400000000000000133e-01,5.000000000000000000e-01,1.943112039224775822e-02,1.250803103383320014e+00,-2.944829348841633720e+00,-4.195632452224954179e+00,-4.195632452224955955e+00
1.449999999999999900e-01,5.000000000000000000e-01,1.913096538411320630e-02,1.132146555357401496e+00,-3.121941535411855817e+00,-4.254088090769257313e+00,-4.254088090769259978e+00
1.499999999999999944e-01,5.000000000000000000e-01,1.881702715767472750e-02,1.014840447175802796e+00,-3.293847454070632175e+00,-4.308687901246434748e+00,-4.308687901246437413e+00
1.549999999999999989e-01,5.000000000000000000e-01,1.849001313172601163e-02,9.151060068932056479e-01,-3.444456995735347693e+00,-4.359563002628553008e+00,-4.359563002628557449e+00
1.600000000000000033e-01,5.000000000000000000e-01,1.815064574401777445e-02,8.384860538780921635e-01,-3.568354687917740797e+00,-4.406840741795832628e+00,-4.406840741795836180e+00
1.650000000000000078e-01,5.000000000000000000e-01,1.779966153417351232e-02,7.769439618856167629e-01,-3.673700832745736999e+00,-4.450644794631354095e+00,-4.450644794631355872e+00
1.700000000000000122e-01,5.000000000000000000e-01,1.743781020943508536e-02,7.144934748244345935e-01,-3.776601789676766963e+00,-4.491095264501201889e+00,-4.491095264501202777e+00
1.750000000000000167e-01,5.000000000000000000e-01,1.706585369438588795e-02,6.377123858491612340e-01,-3.890596392337212883e+00,-4.528308778186374006e+00,-4.528308778186374006e+00
1.799999999999999933e-01,5.000000000000000000e-01,1.668456516581848237e-02,5.444725814988551349e-01,-4.017925997832208829e+00,-4.562398579331063964e+00,-4.562398579331066628e+00
1.849999999999999978e-01,5.000000000000000000e-01,1.629472807393241712e-02,4.454251951532517406e-01,-4.148049424317176381e+00,-4.593474619470428344e+00,-4.593474619470429232e+00
1.900000000000000022e-01,5.000000000000000000e-01,1.589713515106394234e-02,3.574007293832981436e-01,-4.264242917315884895e+00,-4.621643646699182817e+00,-4.621643646699183705e+00
1.950000000000000067e-01,5.000000000000000000e-01,1.549258740916528015e-02,2.929735540380527525e-01,-4.354035738003013023e+00,-4.647009292041065720e+00,-4.647009292041066608e+00
2.000000000000000111e-01,5.000000000000000000e-01,1.508189312726433175e-02,2.527952777343467905e-01,-4.416876875843089856e+00,-4.669672153577436369e+00,-4.669672153577438145e+00
2.050000000000000155e-01,5.000000000000000000e-01,1.466586683014838195e-02,2.254778949213822048e-01,-4.464251983470691520e+00,-4.689729878392073559e+00,-4.689729878392077111e+00
2.099999999999999922e-01,5.000000000000000000e-01,1.424532825952573925e-02,1.950043638681615843e-01,-4.512272878519421937e+00,-4.707277242387583271e+00,-4.707277242387586824e+00
2.149999999999999967e-01,5.000000000000000000e-01,1.382110133892879358e-02,1.509166311724738918e-01,-4.571489596855107251e+00,-4.722406228027581143e+00,-4.722406228027582920e+00
2.200000000000000011e-01,5.000000000000000000e-01,1.339401313362931049e-02,9.484767040542615990e-02,-4.640358429651977978e+00,-4.735206100057403944e+00,-4.735206100057405720e+00
2.250000000000000056e-01,5.000000000000000000e-01,1.296489280684313961e-02,3.934322640437529217e-02,-4.706420252850380237e+00,-4.745763479254755168e+00,-4.745763479254754280e+00
2.300000000000000100e-01,5.000000000000000000e-01,1.253457057350583839e-02,-1.858379806308500446e-04,-4.754348252241076267e+00,-4.754162414260445502e+00,-4.754162414260447278e+00
2.350000000000000144e-01,5.000000000000000000e-01,1.210387665290384510e-02,-1.523548377050417887e-02,-4.775719935308598174e+00,-4.760484451538093964e+00,-4.760484451538095740e+00
2.399999999999999911e-01,5.000000000000000000e-01,1.167364022144706456e-02,-9.542409286593268175e-03,-4.774351112797024399e+00,-4.764808703510430732e+00,-4.764808703510431620e+00
2.449999999999999956e-01,5.000000000000000000e-01,1.124468836686869783e-02,3.315804066513356341e-03,-4.763896110852151367e+00,-4.767211914918664917e+00,-4.767211914918665805e+00
2.500000000000000000e-01,5.000000000000000000e-01,1.081784504513624845e-02,8.450069516498185523e-03,-4.759318457933708224e+00,-4.767768527450206406e+00,-4.767768527450206406e+00
2.550000000000000044e-01,5.000000000000000000e-01,1.039393004135438607e-02,-1.115049577694410873e-03,-4.767665792256542190e+00,-4.766550742678847818e+00,-4.766550742678845154e+00
2.600000000000000089e-01,5.000000000000000000e-01,9.973757935935420940e-03,-2.032148709150696786e-02,-4.783950070451994385e+00,-4.763628583360487667e+00,-4.763628583360485003e+00
2.650000000000000133e-01,5.000000000000000000e-01,9.558137077306624180e-03,-3.558303837358130217e-02,-4.794652991499888550e+00,-4.759069953126306984e+00,-4.759069953126305208e+00
2.700000000000000178e-01,5.000000000000000000e-01,9.147868562415745891e-03,-3.361396247247689512e-02,-4.786554657086791842e+00,-4.752940694614315120e+00,-4.752940694614310679e+00
2.750000000000000222e-01,5.000000000000000000e-01,8.743745226286316757e-03,-9.964740400082300331e-03,-4.755269386479188398e+00,-4.745304646079105737e+00,-4.745304646079099520e+00
2.800000000000000266e-01,5.000000000000000000e-01,8.346550641863409101e-03,2.809506720951219366e-02,-4.708128629309209501e+00,-4.736223696518721660e+00,-4.736223696518719883e+00
2.850000000000000311e-01,5.000000000000000000e-01,7.957058131377736307e-03,6.608736737174326914e-02,-4.659670471984725282e+00,-4.725757839356468537e+00,-4.725757839356462320e+00
2.899999999999999800e-01,5.000000000000000000e-01,7.576029790442025819e-03,9.130358506813790465e-02,-4.622661639646485909e+00,-4.713965224714623758e+00,-4.713965224714621094e+00
2.949999999999999845e-01,5.000000000000000000e-01,7.204215526077821855e-03,1.005555745509561089e-01,-4.600346635765092174e+00,-4.700902210316048269e+00,-4.700902210316049157e+00
2.999999999999999889e-01,5.000000000000000000e-01,6.842352109853908418e-03,1.018484610899651061e-01,-4.584774949958823953e+00,-4.686623411048788768e+00,-4.686623411048790544e+00
3.049999999999999933e-01,5.000000000000000000e-01,6.491162247298943450e-03,1.090043629733181002e-01,-4.562177384254525236e+00,-4.671181747227842962e+00,-4.671181747227844738e+00
3.099999999999999978e-01,5.000000000000000000e-01,6.151353664730950868e-03,1.327060026644799884e-01,-4.521922488922991867e+00,-4.654628491587471828e+00,-4.654628491587472716e+00
3.150000000000000022e-01,5.000000000000000000e-01,5.823618214625094630e-03,1.736333525773991193e-01,-4.463379962459152139e+00,-4.637013315036551120e+00,-4.637013315036550232e+00
3.200000000000000067e-01,5.000000000000000000e-01,5.508631000618166920e-03,2.219788732107311757e-01,-4.396405457997906829e+00,-4.618384331208638116e+00,-4.618384331208643445e+00
3.250000000000000111e-01,5.000000000000000000e-01,5.207049523224413501e-03,2.635652325520841388e-01,-4.335222907285553262e+00,-4.598788139837637345e+00,-4.598788139837643563e+00
3.300000000000000155e-01,5.000000000000000000e-01,4.919512847311796264e-03,2.886391817399509008e-01,-4.289630687249227137e+00,-4.578269868989178093e+00,-4.578269868989185198e+00
3.350000000000000200e-01,5.000000000000000000e-01,4.646640792361133795e-03,2.977844996720223070e-01,-4.259088716505011085e+00,-4.556873216177033115e+00,-4.556873216177035779e+00
3.400000000000000244e-01,5.000000000000000000e-01,4.389033146502676827e-03,3.012776252357222129e-01,-4.233362863157474898e+00,-4.534640488393197444e+00,-4.534640488393197444e+00
3.450000000000000289e-01,5.000000000000000000e-01,4.147268905295480035e-03,3.123754185628040414e-01,-4.199237222516706503e+00,-4.511612641079510766e+00,-4.511612641079509878e+00
3.500000000000000333e-01,5.000000000000000000e-01,3.921905536184584415e-03,3.388294649091497246e-01,-4.148999851158837515e+00,-4.487829316067987406e+00,-4.487829316067982965e+00
3.549999999999999822e-01,5.000000000000000000e-01,3.713478269539723098e-03,3.779800807048965816e-01,-4.085348797811448662e+00,-4.463328878516345632e+00,-4.463328878516355402e+00
3.599999999999999867e-01,5.000000000000000000e-01,3.522499417146392198e-03,4.184658934575348765e-01,-4.019682559407042888e+00,-4.438148452864577820e+00,-4.438148452864587590e+00
3.649999999999999911e-01,5.000000000000000000e-01,3.349457718986769555e-03,4.473903909480231311e-01,-3.964933566889679017e+00,-4.412323957837702260e+00,-4.412323957837710253e+00
3.699999999999999956e-01,5.000000000000000000e-01,3.194817719113035581e-03,4.583739065462993367e-01,-3.927516233972948356e+00,-4.385890140519247637e+00,-4.385890140519251190e+00
3.750000000000000000e-01,5.000000000000000000e-01,3.059019171380336632e-03,4.554218555815860436e-01,-3.903458753937791847e+00,-4.358880609519378169e+00,-4.358880609519389715e+00
3.800000000000000044e-01,5.000000000000000000e-01,2.942476475769496141e-03,4.502328656505408810e-01,-3.881095001610430639e+00,-4.331327867260971409e+00,-4.331327867260974074e+00
3.850000000000000089e-01,5.000000000000000000e-01,2.845578145992764402e-03,4.547214002173786129e-01,-3.848541941188978743e+00,-4.303263341406357689e+00,-4.303263341406361242e+00
3.900000000000000133e-01,5.000000000000000000e-01,2.768686309036916954e-03,4.735125349323944799e-01,-3.801204880514464257e+00,-4.274717415446859015e+00,-4.274717415446853686e+00
3.950000000000000178e-01,5.000000000000000000e-01,2.712136237259327176e-03,5.011229477552171518e-01,-3.744596510721518445e+00,-4.245719458476735930e+00,-4.245719458476736818e+00
4.000000000000000222e-01,5.000000000000000000e-01,2.676235913612518003e-03,5.255381269354527651e-01,-3.690759727237101107e+00,-4.216297854172553983e+00,-4.216297854172564641e+00
4.050000000000000266e-01,5.000000000000000000e-01,2.661265630532122506e-03,5.358561783763599040e-01,-3.650623850622106481e+00,-4.186480028998466274e+00,-4.186480028998461833e+00
4.100000000000000311e-01,5.000000000000000000e-01,2.667477622982011159e-03,5.291441003322848724e-01,-3.627148379325154437e+00,-4.156292479657439642e+00,-4.156292479657440531e+00
4.150000000000000355e-01,5.000000000000000000e-01,2.695095736108349405e-03,5.122092727777793897e-01,-3.613551527030063770e+00,-4.125760799807842716e+00,-4.125760799807844492e+00
4.199999999999999845e-01,5.000000000000000000e-01,2.744315127912094754e-03,4.972378741583149409e-01,-3.597671831906112505e+00,-4.094909706064427724e+00,-4.094909706064426835e+00
4.249999999999999889e-01,5.000000000000000000e-01,2.815302007306355603e-03,4.941177044155110609e-01,-3.569645358886667896e+00,-4.063763063302179290e+00,-4.063763063302177514e+00
4.299999999999999933e-01,5.000000000000000000e-01,2.908193407881790732e-03,5.043093592336360675e-01,-3.528034550047448814e+00,-4.032343909281085104e+00,-4.032343909281087768e+00
4.349999999999999978e-01,5.000000000000000000e-01,3.023096997659437124e-03,5.200947573740656305e-01,-3.480579721235310231e+00,-4.000674478609376195e+00,-4.000674478609373530e+00
4.400000000000000022e-01,5.000000000000000000e-01,3.160090925066166845e-03,5.296052617613100644e-01,-3.439170964301089928e+00,-3.968776226062399992e+00,-3.968776226062397328e+00
4.450000000000000067e-01,5.000000000000000000e-01,3.319223701323745224e-03,5.243961679229955930e-01,-3.412273681350802335e+00,-3.936669849273798150e+00,-3.936669849273794153e+00
4.500000000000000111e-01,5.000000000000000000e-01,3.500514119397661605e-03,5.047763698736886795e-01,-3.399598940941569225e+00,-3.904375310815257905e+00,-3.904375310815253020e+00
4.550000000000000155e-01,5.000000000000000000e-01,3.703951209607196648e-03,4.795735092153595169e-01,-3.392338350465357699e+00,-3.871911859680717161e+00,-3.871911859680706058e+00
4.600000000000000200e-01,5.000000000000000000e-01,3.929494231953239991e-03,4.605527321186281831e-01,-3.378745320071835145e+00,-3.839298052190463384e+00,-3.839298052190448285e+00
4.650000000000000244e-01,5.000000000000000000e-01,4.177072705175397666e-03,4.550626234320629404e-01,-3.351489148898107118e+00,-3.806551772330170280e+00,-3.806551772330159178e+00
4.700000000000000289e-01,5.000000000000000000e-01,4.446586472504773790e-03,4.615496518314388119e-01,-3.312140599708162103e+00,-3.773690251539600915e+00,-3.773690251539590257e+00
4.750000000000000333e-01,5.000000000000000000e-01,4.737905804034100304e-03,4.707211901488075889e-01,-3.270008897816415239e+00,-3.740730087965222772e+00,-3.740730087965212114e+00
4.799999999999999822e-01,5.000000000000000000e-01,5.050871535581747535e-03,4.715535454690700234e-01,-3.236133719721663748e+00,-3.707687265190733772e+00,-3.707687265190723558e+00
4.849999999999999867e-01,5.000000000000000000e-01,5.385295243881527832e-03,4.583085042905872819e-01,-3.216268666168447421e+00,-3.674577170459034647e+00,-3.674577170459022213e+00
4.899999999999999911e-01,5.000000000000000000e-01,5.740959457885740080e-03,4.341376697424070841e-01,-3.207276942656530849e+00,-3.641414612398937933e+00,-3.641414612398931716e+00
4.949999999999999956e-01,5.000000000000000000e-01,6.117617905924566807e-03,4.090539070143183742e-01,-3.199159931255161737e+00,-3.608213838269480167e+00,-3.608213838269463736e+00
5.000000000000000000e-01,5.000000000000000000e-01,6.514995798420967349e-03,3.936159104119199559e-01,-3.181372640322506218e+00,-3.574988550734426340e+00,-3.574988550734409465e+00
5.050000000000000044e-01,5.000000000000000000e-01,6.932790145816714045e-03,3.923473969206384693e-01,-3.149404527258599540e+00,-3.541751924179238120e+00,-3.541751924179220801e+00
5.100000000000000089e-01,5.000000000000000000e-01,7.370670111322003004e-03,4.010275978180455336e-01,-3.107489022764366116e+00,-3.508516620582411427e+00,-3.508516620582386558e+00
5.150000000000000133e-01,5.000000000000000000e-01,7.828277398058379466e-03,4.095050561462017513e-01,-3.065789748806665660e+00,-3.475294804952867356e+00,-3.475294804952846928e+00
5.200000000000000178e-01,5.000000000000000000e-01,8.305226670122671517e-03,4.081962667553453161e-01,-3.033901893589344478e+00,-3.442098160344689628e+00,-3.442098160344664315e+00
5.250000000000000222e-01,5.000000000000000000e-01,8.801106007057798303e-03,3.941397732923874742e-01,-3.014798129167919338e+00,-3.408937902460306812e+00,-3.408937902460279279e+00
5.300000000000000266e-01,5.000000000000000000e-01,9.315477391175719379e-03,3.728085685235618674e-01,-3.003016225329302902e+00,-3.375824793852864936e+00,-3.375824793852837402e+00
5.350000000000000311e-01,5.000000000000000000e-01,9.847877227137213224e-03,3.545967070504639218e-01,-2.988172450687803572e+00,-3.342769157738267438e+00,-3.342769157738237684e+00
5.400000000000000355e-01,5.000000000000000000e-01,1.039781689315381202e-02,3.482552539533724789e-01,-2.961525637473801709e+00,-3.309780891427174243e+00,-3.309780891427142269e+00
5.450000000000000400e-01,5.000000000000000000e-01,1.096478332313837595e-02,3.554397605630646440e-01,-2.921429718823772781e+00,-3.276869479386837369e+00,-3.276869479386811612e+00
5.500000000000000444e-01,5.000000000000000000e-01,1.154823961909290896e-02,3.697799407979748265e-01,-2.874264065144583657e+00,-3.244044005942558595e+00,-3.244044005942524844e+00
5.550000000000000488e-01,5.000000000000000000e-01,1.214762569298509162e-02,3.809980040626094189e-01,-2.830315163565586545e+00,-3.211313167628195853e+00,-3.211313167628158549e+00
5.600000000000000533e-01,5.000000000000000000e-01,1.276235893732895546e-02,3.814241867478330161e-01,-2.797261098447109351e+00,-3.178685285194942534e+00,-3.178685285194904786e+00
5.650000000000000577e-01,5.000000000000000000e-01,1.339183492364970189e-02,3.707863124806218269e-01,-2.775382002806750847e+00,-3.146168315287372508e+00,-3.146168315287338313e+00
5.700000000000000622e-01,5.000000000000000000e-01,1.403542812797889741e-02,3.562872424064210675e-01,-2.757482619389087564e+00,-3.113769861795508742e+00,-3.113769861795514959e+00
5.750000000000000666e-01,5.000000000000000000e-01,1.469249268249270268e-02,3.479821963266125917e-01,-2.733514990564808844e+00,-3.081497186891421602e+00,-3.081497186891427820e+00
5.799999999999999600e-01,5.000000000000000000e-01,1.536236315237390036e-02,3.524200684326054267e-01,-2.696937153326097736e+00,-3.049357221758703052e+00,-3.049357221758711489e+00
5.849999999999999645e-01,5.000000000000000000e-01,1.604435533694786170e-02,3.685652976740206310e-01,-2.648791279348870376e+00,-3.017356577022891173e+00,-3.017356577022896946e+00
5.899999999999999689e-01,5.000000000000000000e-01,1.673776709411210414e-02,3.885328814093825245e-01,-2.596968671481372226e+00,-2.985501552890754695e+00,-2.985501552890762689e+00
5.949999999999999734e-01,5.000000000000000000e-01,1.744187918705147888e-02,4.026133909550863588e-01,-2.551184758051016743e+00,-2.953798149006102935e+00,-2.953798149006111817e+00
5.999999999999999778e-01,5.000000000000000000e-01,1.815595615220279985e-02,4.053769005389707969e-01,-2.516875173490662032e+00,-2.922252074029632940e+00,-2.922252074029640045e+00
6.049999999999999822e-01,5.000000000000000000e-01,1.887924718740727204e-02,3.990082319200232153e-01,-2.491860523030093422e+00,-2.890868754950116859e+00,-2.890868754950125297e+00
6.099999999999999867e-01,5.000000000000000000e-01,1.961098705916414914e-02,3.918143457994783807e-01,-2.467839000334531185e+00,-2.859653346134009677e+00,-2.859653346134015006e+00
6.149999999999999911e-01,5.000000000000000000e-01,2.035039702787529853e-02,3.929036213218246032e-01,-2.435707116798627503e+00,-2.828610738120452162e+00,-2.828610738120459711e+00
6.199999999999999956e-01,5.000000000000000000e-01,2.109668578994899901e-02,4.064284809395434794e-01,-2.391317085228842121e+00,-2.797745566168385434e+00,-2.797745566168391651e+00
6.250000000000000000e-01,5.000000000000000000e-01,2.184905043560983820e-02,4.290135953866688889e-01,-2.338048623175694729e+00,-2.767062218562363451e+00,-2.767062218562373221e+00
6.300000000000000044e-01,5.000000000000000000e-01,2.260667742124281010e-02,4.519444977774209615e-01,-2.284620346906063304e+00,-2.736564844683484488e+00,-2.736564844683488928e+00
6.350000000000000089e-01,5.000000000000000000e-01,2.336874355508172102e-02,4.666810921847418525e-01,-2.239576270666920443e+00,-2.706257362851662407e+00,-2.706257362851667736e+00
6.400000000000000133e-01,5.000000000000000000e-01,2.413441699503557358e-02,4.701904865404007983e-01,-2.205952981404942115e+00,-2.676143467945343080e+00,-2.676143467945351961e+00
6.450000000000000178e-01,5.000000000000000000e-01,2.490285825743186049e-02,4.667520110559288948e-01,-2.179474627748648974e+00,-2.646226638804577647e+00,-2.646226638804586972e+00
6.500000000000000222e-01,5.000000000000000000e-01,2.567322123544205775e-02,4.651461085187705291e-01,-2.151364036904465760e+00,-2.616510145423236455e+00,-2.616510145423244005e+00
6.550000000000000266e-01,5.000000000000000000e-01,2.644465422594312332e-02,4.730522380810389671e-01,-2.113944817854924718e+00,-2.586997055935963630e+00,-2.586997055935972067e+00
6.600000000000000311e-01,5.000000000000000000e-01,2.721630096355772202e-02,4.922106061816807210e-01,-2.065479637223714970e+00,-2.557690243405395858e+00,-2.557690243405404740e+00
6.650000000000000355e-01,5.000000000000000000e-01,2.798730166060807087e-02,5.173771551923808110e-01,-2.011215237222553576e+00,-2.528592392414934498e+00,-2.528592392414940715e+00
6.700000000000000400e-01,5.000000000000000000e-01,2.875679405171003775e-02,5.396797282887529912e-01,-1.960026277183553267e+00,-2.499706005472306369e+00,-2.499706005472311698e+00
6.750000000000000444e-01,5.000000000000000000e-01,2.952391444172909954e-02,5.522110205842256647e-01,-1.918822388644735311e+00,-2.471033409228961197e+00,-2.471033409228966971e+00
6.800000000000000488e-01,5.000000000000000000e-01,3.028779875581526226e-02,5.543166811119880633e-01,-1.888260079408260239e+00,-2.442576760520248413e+00,-2.442576760520253298e+00
6.850000000000000533e-01,5.000000000000000000e-01,3.104758359023155126e-02,5.519019417952508721e-01,-1.862436110435923275e+00,-2.414338052231173926e+00,-2.414338052231180143e+00
6.900000000000000577e-01,5.000000000000000000e-01,3.180240726268990237e-02,5.536153270290516959e-01,-1.832703791963376183e+00,-2.386319118992427768e+00,-2.386319118992430433e+00
6.950000000000000622e-01,5.000000000000000000e-01,3.255141086090819480e-02,5.653595098066831470e-01,-1.793162132904549066e+00,-2.358521642711232325e+00,-2.358521642711236765e+00
7.000000000000000666e-01,5.000000000000000000e-01,3.329373928810532013e-02,5.865987079026142581e-01,-1.744348450038858189e+00,-2.330947157941472447e+00,-2.330947157941472891e+00
7.049999999999999600e-01,5.000000000000000000e-01,3.402854230415393311e-02,6.107590514188209196e-01,-1.692838005678599878e+00,-2.303597057097420908e+00,-2.303597057097430234e+00
7.099999999999999645e-01,5.000000000000000000e-01,3.475497556111645236e-02,6.294179839315947600e-01,-1.647054611583674166e+00,-2.276472595515269148e+00,-2.276472595515277142e+00
7.149999999999999689e-01,5.000000000000000000e-01,3.547220163189625936e-02,6.376026498897181538e-01,-1.611972246476880422e+00,-2.249574896366598686e+00,-2.249574896366605348e+00
7.199999999999999734e-01,5.000000000000000000e-01,3.617939103074502977e-02,6.368549926889617296e-01,-1.586049962738800723e+00,-2.222904955427762452e+00,-2.222904955427770446e+00
7.249999999999999778e-01,5.000000000000000000e-01,3.687572322437637773e-02,6.341669246266903315e-01,-1.562296721082397921e+00,-2.196463645709088475e+00,-2.196463645709092027e+00
7.299999999999999822e-01,5.000000000000000000e-01,3.756038763244807371e-02,6.375073584330792631e-01,-1.532744363514617181e+00,-2.170251721947696666e+00,-2.170251721947703327e+00
7.349999999999999867e-01,5.000000000000000000e-01,3.823258461618769810e-02,6.507943647519511821e-01,-1.493475460215674122e+00,-2.144269824967625304e+00,-2.144269824967635962e+00
7.399999999999999911e-01,5.000000000000000000e-01,3.889152645395117791e-02,6.714776506151020063e-01,-1.447040835295766437e+00,-2.118518485910868332e+00,-2.118518485910874105e+00
7.449999999999999956e-01,5.000000000000000000e-01,3.953643830251979407e-02,6.922163419835721809e-01,-1.400781788359257707e+00,-2.092998130342829999e+00,-2.092998130342834884e+00
7.500000000000000000e-01,5.000000000000000000e-01,4.016655914295844815e-02,7.055456326603287698e-01,-1.362163449575277463e+00,-2.067709082235606122e+00,-2.067709082235617224e+00
7.550000000000000044e-01,5.000000000000000000e-01,4.078114270987697604e-02,7.085626573663924566e-01,-1.334088910466039613e+00,-2.042651567832431958e+00,-2.042651567832436399e+00
7.600000000000000089e-01,5.000000000000000000e-01,4.137945840295655792e-02,7.046879487005092146e-01,-1.313137770696007234e+00,-2.017825719396516337e+00,-2.017825719396522555e+00
7.650000000000000133e-01,5.000000000000000000e-01,4.196079217962502689e-02,7.014334856742369118e-01,-1.291798093173197826e+00,-1.993231578847434626e+00,-1.993231578847440622e+00
7.700000000000000178e-01,5.000000000000000000e-01,4.252444742778776349e-02,7.056304124532319921e-01,-1.263238688834913637e+00,-1.968869101288145629e+00,-1.968869101288152068e+00
7.750000000000000222e-01,5.000000000000000000e-01,4.306974581754553777e-02,7.191465172793326532e-01,-1.225591641146287714e+00,-1.944738158425620256e+00,-1.944738158425626251e+00
7.800000000000000266e-01,5.000000000000000000e-01,4.359602813085613343e-02,7.377770698941853444e-01,-1.183061471993823277e+00,-1.920838541888008510e+00,-1.920838541888014062e+00
7.850000000000000311e-01,5.000000000000000000e-01,4.410265506812349745e-02,7.539649294878910668e-01,-1.143205036953274689e+00,-1.897169966441165645e+00,-1.897169966441173194e+00
7.900000000000000355e-01,5.000000000000000000e-01,4.458900803072683716e-02,7.615921565640609847e-01,-1.112139916543255724e+00,-1.873732073107316598e+00,-1.873732073107325258e+00
7.950000000000000400e-01,5.000000000000000000e-01,4.505448987853097331e-02,7.598067381654476371e-01,-1.090717694023091600e+00,-1.850524432188539237e+00,-1.850524432188549895e+00
8.000000000000000444e-01,5.000000000000000000e-01,4.549852566145015653e-02,7.534930469029170741e-01,-1.074053499294776115e+00,-1.827546546197693189e+00,-1.827546546197708288e+00
8.050000000000000488e-01,5.000000000000000000e-01,4.592056332416934172e-02,7.501334837209131523e-01,-1.054664368978433187e+00,-1.804797852699346450e+00,-1.804797852699353555e+00
8.100000000000000533e-01,5.000000000000000000e-01,4.632007438315960401e-02,7.550787890391885693e-01,-1.027198938023982322e+00,-1.782277727063170891e+00,-1.782277727063178885e+00
8.150000000000000577e-01,5.000000000000000000e-01,4.669655457515844987e-02,7.682181956115324839e-01,-9.917672895207213513e-01,-1.759985485132253835e+00,-1.759985485132271377e+00
8.200000000000000622e-01,5.000000000000000000e-01,4.704952447632031187e-02,7.841229631800404887e-01,-9.537974226286112245e-01,-1.737920385808651602e+00,-1.737920385808664703e+00
8.250000000000000666e-01,5.000000000000000000e-01,4.737853009127923620e-02,7.955285247628886003e-01,-9.205531087956095870e-01,-1.716081633558498076e+00,-1.716081633558507180e+00
8.300000000000000711e-01,5.000000000000000000e-01,4.768314341140141022e-02,7.979251364851449591e-01,-8.965432443537523222e-01,-1.694468380838897392e+00,-1.694468380838909605e+00
8.349999999999999645e-01,5.000000000000000000e-01,4.796296294154409057e-02,7.923592464482205333e-01,-8.807204840005511404e-01,-1.673079730448771674e+00,-1.673079730448780778e+00
8.399999999999999689e-01,5.000000000000000000e-01,4.821761419467505971e-02,7.847088596826756746e-01,-8.672058781231108959e-01,-1.651914737805786570e+00,-1.651914737805797895e+00
8.449999999999999734e-01,5.000000000000000000e-01,4.844675015374670657e-02,7.819332301905114191e-01,-8.490391829609045260e-01,-1.630972413151416056e+00,-1.630972413151427380e+00
8.499999999999999778e-01,5.000000000000000000e-01,4.865005170025860776e-02,7.876913060249307597e-01,-8.225604176612146823e-01,-1.610251723686145553e+00,-1.610251723686157099e+00
8.549999999999999822e-01,5.000000000000000000e-01,4.882722800898328663e-02,8.000891553491309427e-01,-7.896624402876473159e-01,-1.589751595636778259e+00,-1.589751595636790915e+00
8.599999999999999867e-01,5.000000000000000000e-01,4.897801690837139121e-02,8.129439403854655799e-01,-7.565269758722794613e-01,-1.569470916257745152e+00,-1.569470916257757809e+00
8.649999999999999911e-01,5.000000000000000000e-01,4.910218520619424876e-02,8.197253799426427179e-01,-7.296831558256176020e-01,-1.549408535768260320e+00,-1.549408535768272976e+00
8.699999999999999956e-01,5.000000000000000000e-01,4.919952898002462327e-02,8.176646053962532967e-01,-7.118986638308870685e-01,-1.529563269227140365e+00,-1.529563269227151467e+00
8.750000000000000000e-01,5.000000000000000000e-01,4.926987383219932903e-02,8.094473656223967195e-01,-7.004865327246354578e-01,-1.509933898347032066e+00,-1.509933898347043835e+00
8.800000000000000044e-01,5.000000000000000000e-01,4.931307510895088786e-02,8.014590014326081757e-01,-6.890601718171528445e-01,-1.490519173249761131e+00,-1.490519173249772233e+00
8.850000000000000089e-01,5.000000000000000000e-01,4.932901808343927857e-02,7.997277821938348907e-01,-6.715900319706320509e-01,-1.471317814164466942e+00,-1.471317814164478266e+00
8.900000000000000133e-01,5.000000000000000000e-01,4.931761810245896549e-02,8.061442179152565890e-01,-6.461842951548821823e-01,-1.452328513070138882e+00,-1.452328513070150207e+00
8.950000000000000178e-01,5.000000000000000000e-01,4.927882069664094034e-02,8.173275614733873651e-01,-6.162223738107451831e-01,-1.433549935284132548e+00,-1.433549935284146759e+00
9.000000000000000222e-01,5.000000000000000000e-01,4.921260165401415698e-02,8.268175407915386854e-01,-5.881631802066616954e-01,-1.414980720998200381e+00,-1.414980720998212371e+00
9.050000000000000266e-01,5.000000000000000000e-01,4.911896705683545250e-02,8.291720040615578879e-01,-5.674474827019697631e-01,-1.396619486763527540e+00,-1.396619486763539086e+00
9.100000000000000311e-01,5.000000000000000000e-01,4.899795328164230357e-02,8.233722114635291245e-01,-5.550926154627038311e-01,-1.378464826926232956e+00,-1.378464826926244724e+00
9.150000000000000355e-01,5.000000000000000000e-01,4.884962696252742598e-02,8.134057162066453683e-01,-5.471095988080963979e-01,-1.360515315014741766e+00,-1.360515315014753979e+00
9.200000000000000400e-01,5.000000000000000000e-01,4.867408491767959838e-02,8.056969276147760706e-01,-5.370725774656351925e-01,-1.342769505080411374e+00,-1.342769505080422476e+00
9.250000000000000444e-01,5.000000000000000000e-01,4.847145403927964613e-02,8.050397371143802605e-01,-5.201861958783720041e-01,-1.325225932992752265e+00,-1.325225932992764477e+00
9.300000000000000488e-01,5.000000000000000000e-01,4.824189114688584579e-02,8.116062681883354779e-01,-4.962768495022077953e-01,-1.307883117690543218e+00,-1.307883117690554542e+00
9.350000000000000533e-01,5.000000000000000000e-01,4.798558280448728813e-02,8.208968611536759941e-01,-4.698427012364405631e-01,-1.290739562390116557e+00,-1.290739562390127659e+00
9.400000000000000577e-01,5.000000000000000000e-01,4.770274510144841690e-02,8.266250189517013736e-01,-4.471687368003392504e-01,-1.273793755752040679e+00,-1.273793755752052448e+00
9.450000000000000622e-01,5.000000000000000000e-01,4.739362339761212656e-02,8.246875946656637701e-01,-4.323565783417456787e-01,-1.257044173007409338e+00,-1.257044173007419330e+00
9.500000000000000666e-01,5.000000000000000000e-01,4.705849203287267024e-02,8.157125540810482578e-01,-4.247767229638591546e-01,-1.240489277044907412e+00,-1.240489277044917404e+00
9.550000000000000711e-01,5.000000000000000000e-01,4.669765400157302460e-02,8.046022684138498526e-01,-4.195252510459330231e-01,-1.224127519459782931e+00,-1.224127519459795810e+00
9.599999999999999645e-01,5.000000000000000000e-01,4.631144059212465025e-02,7.973977681828767761e-01,-4.105595733829708327e-01,-1.207957341565847553e+00,-1.207957341565859322e+00
9.649999999999999689e-01,5.000000000000000000e-01,4.590021099228971946e-02,7.974679910934019400e-01,-3.945091842781646152e-01,-1.191977175371566666e+00,-1.191977175371577102e+00
9.699999999999999734e-01,5.000000000000000000e-01,4.546435186060857753e-02,8.034263457115798923e-01,-3.727590988097251867e-01,-1.176185444521305135e+00,-1.176185444521316459e+00
9.749999999999999778e-01,5.000000000000000000e-01,4.500427686449585268e-02,8.100611313811757475e-01,-3.505194338215590899e-01,-1.160580565202734782e+00,-1.160580565202748993e+00
9.799999999999999822e-01,5.000000000000000000e-01,4.452042618557007503e-02,8.116567720359209037e-01,-3.335041749854857906e-01,-1.145160947021406805e+00,-1.145160947021419906e+00
9.849999999999999867e-01,5.000000000000000000e-01,4.401326599282139040e-02,8.055890765674039722e-01,-3.243359172760429954e-01,-1.129924993843447023e+00,-1.129924993843455905e+00
9.899999999999999911e-01,5.000000000000000000e-01,4.348328788426147895e-02,7.939327594932719112e-01,-3.209383451140505050e-01,-1.114871104607322305e+00,-1.114871104607332741e+00
9.949999999999999956e-01,5.000000000000000000e-01,4.293100829773840305e-02,7.820970114813059482e-01,-3.179006626242826261e-01,-1.099997674105588574e+00,-1.099997674105596568e+00
1.000000000000000000e+00,5.000000000000000000e-01,4.235696789163653775e-02,7.753842898994729449e-01,-3.099188038380319421e-01,-1.085303093737504998e+00,-1.085303093737512770e+00
1.005000000000000115e+00,5.000000000000000000e-01,4.176173089621910278e-02,7.756604987890958203e-01,-2.951252534442965203e-01,-1.070785752233392341e+00,-1.070785752233403221e+00
1.010000000000000009e+00,5.000000000000000000e-01,4.114588443640626592e-02,7.802266977864440456e-01,-2.762173385651217061e-01,-1.056444036351565696e+00,-1.056444036351575466e+00
1.015000000000000124e+00,5.000000000000000000e-01,4.051003782681697474e-02,7.835728344084629260e-01,-2.587034971401987460e-01,-1.042276331548661616e+00,-1.042276331548670942e+00
1.020000000000000018e+00,5.000000000000000000e-01,3.985482183993668825e-02,7.808749899843899778e-01,-2.474060326397788945e-01,-1.028281022624168983e+00,-1.028281022624174090e+00
1.024999999999999911e+00,5.000000000000000000e-01,3.918088794830587585e-02,7.710170803875467938e-01,-2.434394139523718970e-01,-1.014456494339918802e+00,-1.014456494339924797e+00
1.030000000000000027e+00,5.000000000000000000e-01,3.848890754165584793e-02,7.572451105289608186e-01,-2.435560214863435324e-01,-1.000801132015304296e+00,-1.000801132015310957e+00
1.034999999999999920e+00,5.000000000000000000e-01,3.777957111994993677e-02,7.450733973431439283e-01,-2.422399247558138236e-01,-9.873133220989577241e-01,-9.873133220989612768e-01
1.040000000000000036e+00,5.000000000000000000e-01,3.705358746331590541e-02,7.387931659507036564e-01,-2.351982867668840071e-01,-9.739914527175876913e-01,-9.739914527175921322e-01
1.044999999999999929e+00,5.000000000000000000e-01,3.631168277988588988e-02,7.387944905647035876e-01,-2.220394236379877317e-01,-9.608339142026913748e-01,-9.608339142026943724e-01
1.050000000000000044e+00,5.000000000000000000e-01,3.555459983258495160e-02,7.413733123651773393e-01,-2.064657872306161490e-01,-9.478390995957934884e-01,-9.478390995957965970e-01
1.054999999999999938e+00,5.000000000000000000e-01,3.478309704593726681e-02,7.411128832542540623e-01,-1.938925218786313187e-01,-9.350054051328853255e-01,-9.350054051328889893e-01
1.060000000000000053e+00,5.000000000000000000e-01,3.399794759398126059e-02,7.343107713518702839e-01,-1.880204593568182148e-01,-9.223312307086884987e-01,-9.223312307086912742e-01
1.064999999999999947e+00,5.000000000000000000e-01,3.319993847041019519e-02,7.212854233656429415e-01,-1.885295569557325635e-01,-9.098149803213755327e-01,-9.098149803213773090e-01
1.070000000000000062e+00,5.000000000000000000e-01,3.238986954207465768e-02,7.061278343233335919e-01,-1.913272281750058867e-01,-8.974550624983395064e-01,-8.974550624983395064e-01
1.074999999999999956e+00,5.000000000000000000e-01,3.156855258700506928e-02,6.940870650332017222e-01,-1.911628256704059892e-01,-8.852498907036077114e-01,-8.852498907036077114e-01
1.080000000000000071e+00,5.000000000000000000e-01,3.073681031813037257e-02,6.882621687121476262e-01,-1.849357150153163321e-01,-8.731978837274639860e-01,-8.731978837274630978e-01
1.084999999999999964e+00,5.000000000000000000e-01,2.989547539388736144e-02,6.876873005527409655e-01,-1.736101655060948434e-01,-8.612974660588358367e-01,-8.612974660588355036e-01
1.090000000000000080e+00,5.000000000000000000e-01,2.904538941692998144e-02,6.879949264691076483e-01,-1.615521417718784325e-01,-8.495470682409860252e-01,-8.495470682409864693e-01
1.094999999999999973e+00,5.000000000000000000e-01,2.818740192216421386e-02,6.842074780358907704e-01,-1.537376491751408225e-01,-8.379451272110316484e-01,-8.379451272110299831e-01
1.100000000000000089e+00,5.000000000000000000e-01,2.732236935534497133e-02,6.738766322250758778e-01,-1.526134543987219816e-01,-8.264900866237978594e-01,-8.264900866237975263e-01
1.104999999999999982e+00,5.000000000000000000e-01,2.645115404348550095e-02,6.585938787475920098e-01,-1.565865184129177634e-01,-8.151803971605098287e-01,-8.151803971605060539e-01
1.110000000000000098e+00,5.000000000000000000e-01,2.557462315833702177e-02,6.429444192152182769e-01,-1.610700976075700730e-01,-8.040145168227883499e-01,-8.040145168227855743e-01
1.114999999999999991e+00,5.000000000000000000e-01,2.469364767420784840e-02,6.315942530551115208e-01,-1.613966581573264003e-01,-7.929909112124379211e-01,-7.929909112124368109e-01
1.120000000000000107e+00,5.000000000000000000e-01,2.380910132139483354e-02,6.263640528043905586e-01,-1.557440009930709524e-01,-7.821080537974615110e-01,-7.821080537974608449e-01
1.125000000000000000e+00,5.000000000000000000e-01,2.292185953650867011e-02,6.251279581917338346e-01,-1.462364679730254191e-01,-7.713644261647591982e-01,-7.713644261647585321e-01
1.130000000000000115e+00,5.000000000000000000e-01,2.203279841097517677e-02,6.232055656875356009e-01,-1.375529525723921398e-01,-7.607585182599276852e-01,-7.607585182599274631e-01
1.135000000000000009e+00,5.000000000000000000e-01,2.114279363899993283e-02,6.163407776725131626e-01,-1.339480509420786225e-01,-7.502888286145917851e-01,-7.502888286145922292e-01
1.140000000000000124e+00,5.000000000000000000e-01,2.025271946628129024e-02,6.033760495201503371e-01,-1.365778150415102310e-01,-7.399538645616605681e-01,-7.399538645616635657e-01
1.145000000000000018e+00,5.000000000000000000e-01,1.936344764075871236e-02,5.869461578065067187e-01,-1.428059846324031823e-01,-7.297521424389099565e-01,-7.297521424389136202e-01
1.150000000000000133e+00,5.000000000000000000e-01,1.847584636667837232e-02,5.717810959487167333e-01,-1.479010918325567303e-01,-7.196821877812734636e-01,-7.196821877812759061e-01
1.155000000000000027e+00,5.000000000000000000e-01,1.759077926325564728e-02,5.617147373706747882e-01,-1.480277981315366032e-01,-7.097425355022113358e-01,-7.097425355022134452e-01
1.159999999999999920e+00,5.000000000000000000e-01,1.670910432920753516e-02,5.572947848910221325e-01,-1.426369451734977312e-01,-6.999317300645198081e-01,-6.999317300645228057e-01
1.165000000000000036e+00,5.000000000000000000e-01,1.583167291442093977e-02,5.554875332543776079e-01,-1.347607923865560831e-01,-6.902483256409337464e-01,-6.902483256409358559e-01
1.169999999999999929e+00,5.000000000000000000e-01,1.495932870001490632e-02,5.516360112149115702e-01,-1.290548750499534436e-01,-6.806908862648650693e-01,-6.806908862648682890e-01
1.175000000000000044e+00,5.000000000000000000e-01,1.409290668804226779e-02,5.424126290421170671e-01,-1.288453569294824574e-01,-6.712579859715994690e-01,-6.712579859716015784e-01
1.179999999999999938e+00,5.000000000000000000e-01,1.323323220206787387e-02,5.278989264066584752e-01,-1.340492825236286323e-01,-6.619482089302870520e-01,-6.619482089302889394e-01
1.185000000000000053e+00,5.000000000000000000e-01,1.238111989984346656e-02,5.114972554957711859e-01,-1.412628940712563619e-01,-6.527601495670275478e-01,-6.527601495670289911e-01
1.189999999999999947e+00,5.000000000000000000e-01,1.153737279928732963e-02,4.977576632055215611e-01,-1.459347494738417184e-01,-6.436924126793632794e-01,-6.436924126793649448e-01
1.195000000000000062e+00,5.000000000000000000e-01,1.070278131895880010e-02,4.895116879751402750e-01,-1.452319255673255038e-01,-6.347436135424657788e-01,-6.347436135424673331e-01
1.199999999999999956e+00,5.000000000000000000e-01,9.878122334200817659e-03,4.861222853864922144e-01,-1.397900926208209826e-01,-6.259123780073132526e-01,-6.259123780073151400e-01
1.205000000000000071e+00,5.000000000000000000e-01,9.064158250104027009e-03,4.839348257037456857e-01,-1.332625168873761701e-01,-6.171973425911219113e-01,-6.171973425911236877e-01
1.209999999999999964e+00,5.000000000000000000e-01,8.261636092425648017e-03,4.786176419862047671e-01,-1.299795125741157187e-01,-6.085971545603204857e-01,-6.085971545603230393e-01
1.215000000000000080e+00,5.000000000000000000e-01,7.471286617573780903e-03,4.678977262327927988e-01,-1.322127457735209344e-01,-6.001104720063137332e-01,-6.001104720063160647e-01
1.219999999999999973e+00,5.000000000000000000e-01,6.693823442745626406e-03,4.529681330835075292e-01,-1.387678308307908059e-01,-5.917359639142982797e-01,-5.917359639142989458e-01
1.225000000000000089e+00,5.000000000000000000e-01,5.929942197281172847e-03,4.377000886743088737e-01,-1.457722215510661168e-01,-5.834723102253749349e-01,-5.834723102253762672e-01
1.229999999999999982e+00,5.000000000000000000e-01,5.180319696271121557e-03,4.261828444364227919e-01,-1.491353574557768291e-01,-5.753182018921996210e-01,-5.753182018922009533e-01
1.235000000000000098e+00,5.000000000000000000e-01,4.445613137426697795e-03,4.201579967581084984e-01,-1.471143441702932875e-01,-5.672723409284017304e-01,-5.672723409284032847e-01
1.239999999999999991e+00,5.000000000000000000e-01,3.726459322194525942e-03,4.179611910301728184e-01,-1.413722494218319081e-01,-5.593334404520047265e-01,-5.593334404520066139e-01
1.245000000000000107e+00,5.000000000000000000e-01,3.023473902066036931e-03,4.156166168792769233e-01,-1.358836078437761219e-01,-5.515002247230530452e-01,-5.515002247230540444e-01
1.250000000000000000e+00,5.000000000000000000e-01,2.337250651003713528e-03,4.093691999202180853e-01,-1.344022292554594711e-01,-5.437714291756775564e-01,-5.437714291756793328e-01
1.255000000000000115e+00,5.000000000000000000e-01,1.668360764871312796e-03,3.980455109919888712e-01,-1.381002894528010061e-01,-5.361458004447898773e-01,-5.361458004447904324e-01
1.260000000000000009e+00,5.000000000000000000e-01,1.017352188724448409e-03,3.837626351682794090e-01,-1.448594612193356834e-01,-5.286220963876151480e-01,-5.286220963876152590e-01
1.265000000000000124e+00,5.000000000000000000e-01,3.847489727822339667e-04,3.705609231804876669e-01,-1.506381629197672822e-01,-5.211990861002548936e-01,-5.211990861002548936e-01
1.270000000000000018e+00,5.000000000000000000e-01,-2.289493421334526380e-04,3.618460513600725847e-01,-1.520294985693980694e-01,-5.138755499294707096e-01,-5.138755499294709317e-01
1.275000000000000133e+00,5.000000000000000000e-01,-8.232683089414334632e-04,3.582623669153752188e-01,-1.483879125644915198e-01,-5.066502794798667386e-01,-5.066502794798671827e-01
1.280000000000000027e+00,5.000000000000000000e-01,-1.397759127714049560e-03,3.573277935809835437e-01,-1.421942840356730242e-01,-4.995220776166565679e-01,-4.995220776166576782e-01
1.284999999999999920e+00,5.000000000000000000e-01,-1.951999167484598507e-03,3.550370306674121568e-01,-1.374527277967668715e-01,-4.924897584641790282e-01,-4.924897584641801940e-01
1.290000000000000036e+00,5.000000000000000000e-01,-2.485592455812854484e-03,3.484007903378694704e-01,-1.371513570624638412e-01,-4.855521474003333116e-01,-4.855521474003339777e-01
1.294999999999999929e+00,5.000000000000000000e-01,-2.998170135511610268e-03,3.373141055239649577e-01,-1.413939755231357065e-01,-4.787080810471006642e-01,-4.787080810471010528e-01
1.300000000000000044e+00,5.000000000000000000e-01,-3.489390887978314343e-03,3.245887776009427350e-01,-1.473676296563538601e-01,-4.719564072572965951e-01,-4.719564072572963176e-01
1.304999999999999938e+00,5.000000000000000000e-01,-3.958941322615198988e-03,3.141531251015393100e-01,-1.511428599961824326e-01,-4.652959850977217426e-01,-4.652959850977197442e-01
1.310000000000000053e+00,5.000000000000000000e-01,-4.406536331864619946e-03,3.085733212421373217e-01,-1.501523635867084705e-01,-4.587256848288457922e-01,-4.587256848288445710e-01
1.314999999999999947e+00,5.000000000000000000e-01,-4.831919411427012742e-03,3.074619337425185117e-01,-1.447824541386596997e-01,-4.522443878811782114e-01,-4.522443878811766571e-01
1.320000000000000062e+00,5.000000000000000000e-01,-5.234862945272542381e-03,3.077619276511342483e-01,-1.380890591773192844e-01,-4.458509868284535327e-01,-4.458509868284536437e-01
1.324999999999999956e+00,5.000000000000000000e-01,-5.615168455099930206e-03,3.057036903383250626e-01,-1.338406950194549472e-01,-4.395443853577800097e-01,-4.395443853577786220e-01
1.330000000000000071e+00,5.000000000000000000e-01,-5.972666813940189293e-03,2.991843644033190253e-01,-1.341391338335438665e-01,-4.333234982368628918e-01,-4.333234982368606714e-01
1.334999999999999964e+00,5.000000000000000000e-01,-6.307218423646168345e-03,2.890695508018137905e-01,-1.381177004766370175e-01,-4.271872512784508080e-01,-4.271872512784480325e-01
1.340000000000000080e+00,5.000000000000000000e-01,-6.618713356053938096e-03,2.786135677818873391e-01,-1.425210135202208961e-01,-4.211345813021082352e-01,-4.211345813021037388e-01
1.344999999999999973e+00,5.000000000000000000e-01,-6.907071457645604443e-03,2.713865446462188080e-01,-1.437778914472270797e-01,-4.151644360934458877e-01,-4.151644360934399480e-01
1.350000000000000089e+00,5.000000000000000000e-01,-7.172242417588802627e-03,2.690295467711840138e-01,-1.402462275897320421e-01,-4.092757743609160559e-01,-4.092757743609110044e-01
1.354999999999999982e+00,5.000000000000000000e-01,-7.414205799072195666e-03,2.702500033302539517e-01,-1.332175623600333481e-01,-4.034675656902872998e-01,-4.034675656902821372e-01
1.360000000000000098e+00,5.000000000000000000e-01,-7.632971033901852359e-03,2.716725311065461002e-01,-1.260662593903613127e-01,-3.977387904969074128e-01,-3.977387904969022503e-01
1.364999999999999991e+00,5.000000000000000000e-01,-7.828577380368030234e-03,2.699869360993504275e-01,-1.221015038765045357e-01,-3.920884399758549632e-01,-3.920884399758496341e-01
1.370000000000000107e+00,5.000000000000000000e-01,-8.001093844437116506e-03,2.640275414836250056e-01,-1.224879745664591013e-01,-3.865155160500841069e-01,-3.865155160500782783e-01
1.375000000000000000e+00,5.000000000000000000e-01,-8.150619064368242947e-03,2.554786420971212890e-01,-1.255403892195380289e-01,-3.810190313166593179e-01,-3.810190313166527676e-01
1.380000000000000115e+00,5.000000000000000000e-01,-8.277281158899149963e-03,2.477805899584182847e-01,-1.278174190327565629e-01,-3.755980089911748476e-01,-3.755980089911669095e-01
1.385000000000000009e+00,5.000000000000000000e-01,-8.381237539190063840e-03,2.439467035330623035e-01,-1.263047793173873168e-01,-3.702514828504496203e-01,-3.702514828504421263e-01
1.390000000000000124e+00,5.000000000000000000e-01,-8.462674684759446952e-03,2.446762263385501568e-01,-1.203022708350374725e-01,-3.649784971735876571e-01,-3.649784971735794414e-01
1.395000000000000018e+00,5.000000000000000000e-01,-8.521807883688739538e-03,2.479448398504461581e-01,-1.118332668310429989e-01,-3.597781066814891293e-01,-3.597781066814811912e-01
1.400000000000000133e+00,5.000000000000000000e-01,-8.558880937417925883e-03,2.503109928423741248e-01,-1.043383836325193492e-01,-3.546493764748934741e-01,-3.546493764748845923e-01
1.405000000000000027e+00,5.000000000000000000e-01,-8.574165830496182153e-03,2.490955038598499927e-01,-1.004958781111886523e-01,-3.495913819710386727e-01,-3.495913819710300685e-01
1.409999999999999920e+00,5.000000000000000000e-01,-8.567962365695742932e-03,2.440541724466478712e-01,-1.005490363923602914e-01,-3.446032088390081904e-01,-3.446032088389984760e-01
1.415000000000000036e+00,5.000000000000000000e-01,-8.540597764938673633e-03,2.374992900101980942e-01,-1.021846629236508597e-01,-3.396839529338489538e-01,-3.396839529338377961e-01
1.419999999999999929e+00,5.000000000000000000e-01,-8.492426236528976061e-03,2.328136184573842693e-01,-1.020191017721417959e-01,-3.348327202295260374e-01,-3.348327202295148797e-01
1.425000000000000044e+00,5.000000000000000000e-01,-8.423828509222831828e-03,2.323108620802770974e-01,-9.773776467050981909e-02,-3.300486267507869442e-01,-3.300486267507752869e-01
1.429999999999999938e+00,5.000000000000000000e-01,-8.335211333711373127e-03,2.357949088480942035e-01,-8.953588965591036120e-02,-3.253307985040045924e-01,-3.253307985039919914e-01
1.435000000000000053e+00,5.000000000000000000e-01,-8.227006952129529982e-03,2.407138598520460471e-01,-7.996451155501105301e-02,-3.206783714070571278e-01,-3.206783714070455260e-01
1.439999999999999947e+00,5.000000000000000000e-01,-8.099672536243922999e-03,2.437916463891691421e-01,-7.229884482915466259e-02,-3.160904912183237769e-01,-3.160904912183123971e-01
1.445000000000000062e+00,5.000000000000000000e-01,-7.953689595011510446e-03,2.430934251745691388e-01,-6.847288829026715318e-02,-3.115663134648363197e-01,-3.115663134648248844e-01
1.449999999999999956e+00,5.000000000000000000e-01,-7.789563352237460769e-03,2.392218606265173464e-01,-6.788314274314988239e-02,-3.071050033696672288e-01,-3.071050033696553494e-01
1.455000000000000071e+00,5.000000000000000000e-01,-7.607822095098261926e-03,2.349040246152110378e-01,-6.780171116338101767e-02,-3.027057357785920555e-01,-3.027057357785797320e-01
1.459999999999999964e+00,5.000000000000000000e-01,-7.409016494330867945e-03,2.332490334503316831e-01,-6.511866163576440769e-02,-2.983676950860960631e-01,-2.983676950860835175e-01
1.465000000000000080e+00,5.000000000000000000e-01,-7.193718896924114828e-03,2.357878949670674240e-01,-5.830218019370347893e-02,-2.940900751607709029e-01,-2.940900751607576913e-01
1.469999999999999973e+00,5.000000000000000000e-01,-6.962522592182192674e-03,2.415295848118542699e-01,-4.834249445829863490e-02,-2.898720792701529048e-01,-2.898720792701411919e-01
1.475000000000000089e+00,5.000000000000000000e-01,-6.716041052061747993e-03,2.476132253700558672e-01,-3.809969463499812692e-02,-2.857129200050539941e-01,-2.857129200050420592e-01
1.479999999999999982e+00,5.000000000000000000e-01,-6.454907146717508981e-03,2.511262501734283781e-01,-3.048556903000476659e-02,-2.816118192034331447e-01,-2.816118192034215428e-01
1.485000000000000098e+00,5.000000000000000000e-01,-6.179772336219322391e-03,2.509315662063618668e-01,-2.663644166749001840e-02,-2.775680078738518852e-01,-2.775680078738395062e-01
1.489999999999999991e+00,5.000000000000000000e-01,-5.891305839435282896e-03,2.483559121711821083e-01,-2.522481394738040894e-02,-2.735807261185625450e-01,-2.735807261185496664e-01
1.495000000000000107e+00,5.000000000000000000e-01,-5.590193781100935913e-03,2.463216436422920319e-01,-2.332757941397589629e-02,-2.696492230562679282e-01,-2.696492230562560488e-01
1.500000000000000000e+00,5.000000000000000000e-01,-5.277138318123833494e-03,2.474872586131221519e-01,-1.828549813147489767e-02,-2.657727567445970496e-01,-2.657727567445838934e-01
1.505000000000000115e+00,5.000000000000000000e-01,-4.952856746196145077e-03,2.525773640821410426e-01,-9.373230020190581602e-03,-2.619505941023316242e-01,-2.619505941023194118e-01
1.510000000000000009e+00,5.000000000000000000e-01,-4.618080587813117727e-03,2.599486501345560918e-01,1.766639303127537364e-03,-2.581820108314285545e-01,-2.581820108314170636e-01
1.515000000000000124e+00,5.000000000000000000e-01,-4.273554662818092667e-03,2.666486478062836674e-01,1.218235646741439027e-02,-2.544662913388692771e-01,-2.544662913388576753e-01
1.520000000000000018e+00,5.000000000000000000e-01,-3.920036142615400399e-03,2.702830970845596092e-01,1.948036842618616760e-02,-2.508027286583734417e-01,-2.508027286583621729e-01
1.525000000000000133e+00,5.000000000000000000e-01,-3.558293589213440758e-03,2.705086161164873548e-01,2.331799174447624079e-02,-2.471906243720111140e-01,-2.471906243719993179e-01
1.530000000000000027e+00,5.000000000000000000e-01,-3.189105980277895120e-03,2.692178958932274768e-01,2.558860736147927639e-02,-2.436292885317482004e-01,-2.436292885317350443e-01
1.535000000000000142e+00,5.000000000000000000e-01,-2.813261721393058631e-03,2.693178664979667958e-01,2.919982691701528132e-02,-2.401180395809515145e-01,-2.401180395809386081e-01
1.540000000000000036e+00,5.000000000000000000e-01,-2.431557646744069746e-03,2.728863498620056616e-01,3.623014558611403757e-02,-2.366562042758916240e-01,-2.366562042758784679e-01
1.544999999999999929e+00,5.000000000000000000e-01,-2.044798009447879560e-03,2.798730296652691130e-01,4.662991205800587347e-02,-2.332431176072632395e-01,-2.332431176072518320e-01
1.550000000000000044e+00,5.000000000000000000e-01,-1.653793462772523183e-03,2.881537186577529663e-01,5.827559593599418442e-02,-2.298781227217587819e-01,-2.298781227217473744e-01
1.554999999999999938e+00,5.000000000000000000e-01,-1.259360033496577857e-03,2.948864871565097245e-01,6.832591631279244515e-02,-2.265605708437172794e-01,-2.265605708437053445e-01
1.560000000000000053e+00,5.000000000000000000e-01,-8.623180886691259083e-04,2.983011428227438921e-01,7.501132162586415797e-02,-2.232898211968797342e-01,-2.232898211968683821e-01
1.564999999999999947e+00,5.000000000000000000e-01,-4.634912970393704340e-04,2.987924902993311371e-01,7.872724937306635473e-02,-2.200652409262647824e-01,-2.200652409262522924e-01
1.570000000000000062e+00,5.000000000000000000e-01,-6.370558643160119687e-05,2.986395996663262498e-01,8.175339464612235707e-02,-2.168862050202038927e-01,-2.168862050201919023e-01
1.574999999999999956e+00,5.000000000000000000e-01,3.362119016544237553e-04,3.005450448734555136e-01,8.679294864090758566e-02,-2.137520962325479279e-01,-2.137520962325353269e-01
1.580000000000000071e+00,5.000000000000000000e-01,7.354338589333952927e-04,3.059267944662624750e-01,9.526448946119686623e-02,-2.106623050050656087e-01,-2.106623050050536461e-01
1.584999999999999964e+00,5.000000000000000000e-01,1.133133857429376341e-03,3.140388417348627392e-01,1.064226123447978845e-01,-2.076162293900648548e-01,-2.076162293900540856e-01
1.590000000000000080e+00,5.000000000000000000e-01,1.528487395489621769e-03,3.224623086794679017e-01,1.178490337062205739e-01,-2.046132749732473277e-01,-2.046132749732374467e-01
1.594999999999999973e+00,5.000000000000000000e-01,1.920672941432324029e-03,3.286409798280962580e-01,1.269881250312788756e-01,-2.016528547968173823e-01,-2.016528547968078622e-01
1.600000000000000089e+00,5.000000000000000000e-01,2.308872973547640515e-03,3.314833692337532667e-01,1.327489799508856927e-01,-1.987343892828675740e-01,-1.987343892828574154e-01
1.604999999999999982e+00,5.000000000000000000e-01,2.692275015173165725e-03,3.320241734382032850e-01,1.361668672811480740e-01,-1.958573061570552110e-01,-1.958573061570448304e-01
1.610000000000000098e+00,5.000000000000000000e-01,3.070072663574438098e-03,3.327417036712730924e-01,1.397206632986882080e-01,-1.930210403725848844e-01,-1.930210403725741708e-01
1.614999999999999991e+00,5.000000000000000000e-01,3.441466611365034782e-03,3.359772790960345312e-01,1.457522450615151843e-01,-1.902250340345193469e-01,-1.902250340345083002e-01
1.620000000000000107e+00,5.000000000000000000e-01,3.805665659213551977e-03,3.424609258722702831e-01,1.549921895478473810e-01,-1.874687363244229021e-01,-1.874687363244125493e-01
1.625000000000000000e+00,5.000000000000000000e-01,4.161887718592118500e-03,3.508680733989435474e-01,1.661164699735778183e-01,-1.847516034253657291e-01,-1.847516034253562645e-01
1.630000000000000115e+00,5.000000000000000000e-01,4.509360803335851417e-03,3.586724842398492652e-01,1.765993857925610144e-01,-1.820730984472882508e-01,-1.820730984472786473e-01
1.635000000000000009e+00,5.000000000000000000e-01,4.847324008795028151e-03,3.637430538833201776e-01,1.843103625305719806e-01,-1.794326913527481970e-01,-1.794326913527388989e-01
1.640000000000000124e+00,5.000000000000000000e-01,5.175028477377121260e-03,3.656719557010189026e-01,1.888420968179552184e-01,-1.768298588830636842e-01,-1.768298588830551910e-01
1.645000000000000018e+00,5.000000000000000000e-01,5.491738349293006326e-03,3.660033404046223460e-01,1.917392559197673152e-01,-1.742640844848550308e-01,-1.742640844848457882e-01
1.650000000000000133e+00,5.000000000000000000e-01,5.796731697339100806e-03,3.672330443233646768e-01,1.954981860863586607e-01,-1.717348582370060162e-01,-1.717348582369974952e-01
1.655000000000000027e+00,5.000000000000000000e-01,6.089301444567446313e-03,3.712233841097696829e-01,2.019817073317198286e-01,-1.692416767780498543e-01,-1.692416767780420273e-01
1.660000000000000142e+00,5.000000000000000000e-01,6.368756263716000149e-03,3.780362555636861965e-01,2.112522123296968202e-01,-1.667840432339893764e-01,-1.667840432339819379e-01
1.665000000000000036e+00,5.000000000000000000e-01,6.634421457294505803e-03,3.859121407945848015e-01,2.215506736480180039e-01,-1.643614671465667976e-01,-1.643614671465605526e-01
1.669999999999999929e+00,5.000000000000000000e-01,6.885639817244165392e-03,3.923935216495044176e-01,2.304200572475202380e-01,-1.619734644019841796e-01,-1.619734644019776293e-01
1.675000000000000044e+00,5.000000000000000000e-01,7.121772463115363071e-03,3.958723844754415966e-01,2.362528273153544633e-01,-1.596195571600871332e-01,-1.596195571600808327e-01
1.679999999999999938e+00,5.000000000000000000e-01,7.342199657732850597e-03,3.965843555018317979e-01,2.392850817178110989e-01,-1.572992737840206989e-01,-1.572992737840136213e-01
1.685000000000000053e+00,5.000000000000000000e-01,7.546321599346457812e-03,3.964321272032809151e-01,2.414199784329201237e-01,-1.550121487703607914e-01,-1.550121487703535750e-01
1.689999999999999947e+00,5.000000000000000000e-01,7.733559189293633812e-03,3.977641059892312869e-01,2.450063833094959787e-01,-1.527577226797353083e-01,-1.527577226797278420e-01
1.695000000000000062e+00,5.000000000000000000e-01,7.903354774229997409e-03,4.018888499224243516e-01,2.513533078544947785e-01,-1.505355420679295730e-01,-1.505355420679228562e-01
1.699999999999999956e+00,5.000000000000000000e-01,8.055172862015850394e-03,4.082618121446176529e-01,2.599166527271204452e-01,-1.483451594174972077e-01,-1.483451594174916288e-01
1.705000000000000071e+00,5.000000000000000000e-01,8.188500810378101027e-03,4.148466025108981103e-01,2.686604694410307248e-01,-1.461861330698673855e-01,-1.461861330698619454e-01
1.709999999999999964e+00,5.000000000000000000e-01,8.302849487501137715e-03,4.194087933753869457e-01,2.753507662174220494e-01,-1.440580271579648963e-01,-1.440580271579593452e-01
1.715000000000000080e+00,5.000000000000000000e-01,8.397753903734071074e-03,4.209176424589651244e-01,2.789572309196263755e-01,-1.419604115393387489e-01,-1.419604115393325872e-01
1.719999999999999973e+00,5.000000000000000000e-01,8.472773813637193493e-03,4.201738952515297054e-01,2.802810335217159055e-01,-1.398928617298138000e-01,-1.398928617298068611e-01
1.725000000000000089e+00,5.000000000000000000e-01,8.527494287627432334e-03,4.192792578968493888e-01,2.814242990591871996e-01,-1.378549588376621893e-01,-1.378549588376550838e-01
1.729999999999999982e+00,5.000000000000000000e-01,8.561526252518728008e-03,4.202956385750927226e-01,2.844493490767944777e-01,-1.358462894982982450e-01,-1.358462894982910563e-01
1.735000000000000098e+00,5.000000000000000000e-01,8.574507000292662037e-03,4.239467192111406324e-01,2.900802734016373896e-01,-1.338664458095032428e-01,-1.338664458094968035e-01
1.739999999999999991e+00,5.000000000000000000e-01,8.566100664472331427e-03,4.291768968400636597e-01,2.972618715728769234e-01,-1.319150252671867363e-01,-1.319150252671806300e-01
1.745000000000000107e+00,5.000000000000000000e-01,8.535998663513288953e-03,4.338336451617010314e-01,3.038420144600281203e-01,-1.299916307016729111e-01,-1.299916307016669714e-01
1.750000000000000000e+00,5.000000000000000000e-01,8.483920110664875530e-03,4.360302844950188494e-01,3.079344142804849582e-01,-1.280958702145338912e-01,-1.280958702145274519e-01
1.755000000000000115e+00,5.000000000000000000e-01,8.409612189796841775e-03,4.353244468620744989e-01,3.090970897461187694e-01,-1.262273571159557295e-01,-1.262273571159478192e-01
1.760000000000000009e+00,5.000000000000000000e-01,8.312850496727907171e-03,4.329743786871742550e-01,3.085886688245261800e-01,-1.243857098626480751e-01,-1.243857098626406227e-01
1.765000000000000124e+00,5.000000000000000000e-01,8.193439345634682611e-03,4.311239202896502420e-01,3.085533682933514488e-01,-1.225705519962987933e-01,-1.225705519962907858e-01
1.770000000000000018e+00,5.000000000000000000e-01,8.051212040162824754e-03,4.314418407631695485e-01,3.106603286806004505e-01,-1.207815120825690980e-01,-1.207815120825607574e-01
1.775000000000000133e+00,5.000000000000000000e-01,7.886031108904895462e-03,4.340771989544870424e-01,3.150589753038523511e-01,-1.190182236506346913e-01,-1.190182236506265034e-01
1.780000000000000027e+00,5.000000000000000000e-01,7.697788504953683580e-03,4.375828465935321931e-01,3.203025214602571169e-01,-1.172803251332750762e-01,-1.172803251332680263e-01
1.785000000000000142e+00,5.000000000000000000e-01,7.486405769283090150e-03,4.398427108039503208e-01,3.242752509964415553e-01,-1.155674598075087656e-01,-1.155674598075020348e-01
1.790000000000000036e+00,5.000000000000000000e-01,7.251834157753718479e-03,4.394075353534296347e-01,3.255282596176571897e-01,-1.138792757357724450e-01,-1.138792757357645208e-01
1.794999999999999929e+00,5.000000000000000000e-01,6.994054731584195550e-03,4.363948305829848939e-01,3.241794048753350865e-01,-1.122154257076498074e-01,-1.122154257076425216e-01
1.800000000000000044e+00,5.000000000000000000e-01,6.713078411174520574e-03,4.323933404437671491e-01,3.218177732616160358e-01,-1.105755671821511132e-01,-1.105755671821426755e-01
1.804999999999999938e+00,5.000000000000000000e-01,6.408945993212473297e-03,4.294448016726762352e-01,3.204854394421448038e-01,-1.089593622305314313e-01,-1.089593622305233822e-01
1.810000000000000053e+00,5.000000000000000000e-01,6.081728131038823676e-03,4.287544139891721340e-01,3.213879365095067553e-01,-1.073664774796653787e-01,-1.073664774796579402e-01
1.814999999999999947e+00,5.000000000000000000e-01,5.731525278292771974e-03,4.299434898238190805e-01,3.241469057678602050e-01,-1.057965840559588755e-01,-1.057965840559518256e-01
1.820000000000000062e+00,5.000000000000000000e-01,5.358467595903190078e-03,4.313067626205483451e-01,3.270574050907375518e-01,-1.042493575298107933e-01,-1.042493575298043956e-01
1.824999999999999956e+00,5.000000000000000000e-01,4.962714822536969106e-03,4.308998487605537053e-01,3.281753708999337604e-01,-1.027244778606199449e-01,-1.027244778606133391e-01
1.830000000000000071e+00,5.000000000000000000e-01,4.544456108659822996e-03,4.277631542751174076e-01,3.265415249327899283e-01,-1.012216293423274793e-01,-1.012216293423204572e-01
1.834999999999999964e+00,5.000000000000000000e-01,4.103909814410219153e-03,4.225117089549049743e-01,3.227712084053923625e-01,-9.974050054951261179e-02,-9.974050054950517330e-02
1.840000000000000080e+00,5.000000000000000000e-01,3.641323271530534297e-03,4.169285690719313764e-01,3.186477847879129466e-01,-9.828078428401842981e-02,-9.828078428401108846e-02
1.844999999999999973e+00,5.000000000000000000e-01,3.156972509644837693e-03,4.128299618405573135e-01,3.159877843184348278e-01,-9.684217752212248564e-02,-9.684217752211501939e-02
1.850000000000000089e+00,5.000000000000000000e-01,2.651161947214701609e-03,4.109243436311780240e-01,3.154999622689348415e-01,-9.542438136224318246e-02,-9.542438136223575784e-02
1.854999999999999982e+00,5.000000000000000000e-01,2.124224047549763683e-03,4.103821056307193071e-01,3.163550046575403507e-01,-9.402710097317895643e-02,-9.402710097317189264e-02
1.860000000000000098e+00,5.000000000000000000e-01,1.576518940290358439e-03,4.093770921946447983e-01,3.167270466517597138e-01,-9.265004554288508443e-02,-9.265004554287824268e-02
1.864999999999999991e+00,5.000000000000000000e-01,1.008434008824134892e-03,4.062473264831452657e-01,3.149543982553686394e-01,-9.129292822777662630e-02,-9.129292822776934047e-02
1.870000000000000107e+00,5.000000000000000000e-01,4.203834441380040199e-04,4.005379189606303458e-01,3.105824528580659050e-01,-8.995546610256444087e-02,-8.995546610255664155e-02
1.875000000000000000e+00,5.000000000000000000e-01,-1.871922343498130803e-04,3.932725898421863264e-01,3.046352097315705443e-01,-8.863738011061578215e-02,-8.863738011060770527e-02
1.880000000000000115e+00,5.000000000000000000e-01,-8.138266903944708919e-04,3.862931458953767216e-01,2.989547508805363019e-01,-8.733839501484041978e-02,-8.733839501483202372e-02
1.885000000000000009e+00,5.000000000000000000e-01,-1.459028314341425520e-03,3.810937546674492138e-01,2.950355153183513712e-01,-8.605823934909784256e-02,-8.605823934908926609e-02
1.890000000000000124e+00,5.000000000000000000e-01,-2.122280797693193444e-03,3.778887163332428911e-01,2.930920709631197885e-01,-8.479664537012310266e-02,-8.479664537011491476e-02
1.895000000000000018e+00,5.000000000000000000e-01,-2.803043738124545714e-03,3.754962938813536932e-01,2.919429448713826702e-01,-8.355334900997102299e-02,-8.355334900996315428e-02
1.900000000000000133e+00,5.000000000000000000e-01,-3.500753274208187951e-03,3.721011033978927074e-01,2.897730135689196018e-01,-8.232808982897310557e-02,-8.232808982896501482e-02
1.905000000000000027e+00,5.000000000000000000e-01,-4.214822749075853442e-03,3.664049175438563455e-01,2.852843065746539786e-01,-8.112061096920236691e-02,-8.112061096919524761e-02
1.910000000000000142e+00,5.000000000000000000e-01,-4.944643402204886018e-03,3.584380481185687750e-01,2.785073890101157912e-01,-7.993065910845298383e-02,-7.993065910844621147e-02
1.915000000000000036e+00,5.000000000000000000e-01,-5.689585088485382691e-03,3.495260064992899429e-01,2.707680220845714025e-01,-7.875798441471854039e-02,-7.875798441471083822e-02
1.919999999999999929e+00,5.000000000000000000e-01,-6.448997023690014943e-03,3.414432130308237001e-01,2.638408725296512158e-01,-7.760234050117248428e-02,-7.760234050116454618e-02
1.925000000000000044e+00,5.000000000000000000e-01,-7.222208555436008745e-03,3.352957548598711757e-01,2.588322704782177186e-01,-7.646348438165345707e-02,-7.646348438164579653e-02
1.929999999999999938e+00,5.000000000000000000e-01,-8.008529958697257339e-03,3.308384328806319163e-01,2.554972564539921276e-01,-7.534117642663978875e-02,-7.534117642663254455e-02
1.935000000000000053e+00,5.000000000000000000e-01,-8.807253254895362760e-03,3.266495054929071662e-01,2.524143251731881810e-01,-7.423518031971898523e-02,-7.423518031971267084e-02
1.939999999999999947e+00,5.000000000000000000e-01,-9.617653053568315027e-03,3.210423648529590612e-01,2.478971018384115710e-01,-7.314526301454749024e-02,-7.314526301454131463e-02
1.945000000000000062e+00,5.000000000000000000e-01,-1.043898741558878761e-02,3.131320428234170561e-01,2.410608481311266593e-01,-7.207119469229039677e-02,-7.207119469228409625e-02
1.949999999999999956e+00,5.000000000000000000e-01,-1.127049873687701459e-02,3.033846559734837411e-01,2.323719072539331409e-01,-7.101274871955060020e-02,-7.101274871954410539e-02
1.955000000000000071e+00,5.000000000000000000e-01,-1.211141465152855770e-02,2.933112949232152822e-01,2.233415933164423772e-01,-6.996970160677290496e-02,-6.996970160676604933e-02
1.959999999999999964e+00,5.000000000000000000e-01,-1.296094895325288626e-02,2.845096012639239946e-01,2.155677682967999664e-01,-6.894183296712402820e-02,-6.894183296711699216e-02
1.965000000000000080e+00,5.000000000000000000e-01,-1.381830253399718433e-02,2.776634035004018064e-01,2.097344780245574691e-01,-6.792892547584433727e-02,-6.792892547583787022e-02
1.969999999999999973e+00,5.000000000000000000e-01,-1.468266433860699466e-02,2.721293000512580162e-01,2.051985352211886382e-01,-6.693076483006937805e-02,-6.693076483006338284e-02
1.975000000000000089e+00,5.000000000000000000e-01,-1.555321233435859665e-02,2.663623352947047662e-01,2.004151955855913436e-01,-6.594713970911342260e-02,-6.594713970910803802e-02
1.979999999999999982e+00,5.000000000000000000e-01,-1.642911449417561523e-02,2.589026242275934142e-01,1.939247824923768238e-01,-6.497784173521659046e-02,-6.497784173521166384e-02
1.985000000000000098e+00,5.000000000000000000e-01,-1.730952979233044836e-02,2.492960014447398176e-01,1.852733360099931836e-01,-6.402266543474663396e-02,-6.402266543474102733e-02
1.989999999999999991e+00,5.000000000000000000e-01,-1.819360921141065929e-02,2.383712507922626511e-01,1.752898425924064307e-01,-6.308140819985622039e-02,-6.308140819985036396e-02
1.995000000000000107e+00,5.000000000000000000e-01,-1.908049675932185080e-02,2.277080259118811068e-01,1.655541556612905030e-01,-6.215387025059060377e-02,-6.215387025058468490e-02
2.000000000000000000e+00,5.000000000000000000e-01,-1.996933049508117439e-02,2.186400476507616986e-01,1.574001930533204252e-01,-6.123985459744127335e-02,-6.123985459743540305e-02
2.004999999999999893e+00,5.000000000000000000e-01,-2.085924356214914968e-02,2.114256502583051756e-01,1.510864832539627334e-01,-6.033916700434244218e-02,-6.033916700433673147e-02
2.010000000000000231e+00,5.000000000000000000e-01,-2.174936522803532987e-02,2.051045260530220959e-01,1.456529101009190197e-01,-5.945161595210307626e-02,-5.945161595209778188e-02
2.015000000000000124e+00,5.000000000000000000e-01,-2.263882192890669803e-02,1.981218450680544974e-01,1.395448324657740380e-01,-5.857701260228045936e-02,-5.857701260227511642e-02
2.020000000000000018e+00,5.000000000000000000e-01,-2.352673831792236742e-02,1.893178762568562823e-01,1.316027054953782249e-01,-5.771517076147805736e-02,-5.771517076147238134e-02
2.024999999999999911e+00,5.000000000000000000e-01,-2.441223831601107078e-02,1.786568093033614191e-01,1.217909024572857990e-01,-5.686590684607562007e-02,-5.686590684606940282e-02
2.030000000000000249e+00,5.000000000000000000e-01,-2.529444616380832275e-02,1.672403227480903642e-01,1.112112829007090298e-01,-5.602903984738133447e-02,-5.602903984737430537e-02
2.035000000000000142e+00,5.000000000000000000e-01,-2.617248747346507393e-02,1.566065418172143398e-01,1.014021505200117246e-01,-5.520439129720261517e-02,-5.520439129719532934e-02
2.040000000000000036e+00,5.000000000000000000e-01,-2.704549027904348812e-02,1.477638868111833259e-01,9.337210157734632254e-02,-5.439178523383700337e-02,-5.439178523383009223e-02
2.044999999999999929e+00,5.000000000000000000e-01,-2.791258608421356979e-02,1.405700706848079518e-01,8.697902251633621296e-02,-5.359104816847173880e-02,-5.359104816846456398e-02
2.049999999999999822e+00,5.000000000000000000e-01,-2.877291090597060286e-02,1.338418809837577939e-01,8.103987193176759307e-02,-5.280200905199020078e-02,-5.280200905198327577e-02
2.055000000000000160e+00,5.000000000000000000e-01,-2.962560631309638440e-02,1.261174107762281227e-01,7.409291153403857466e-02,-5.202449924218954802e-02,-5.202449924218240790e-02
2.060000000000000053e+00,5.000000000000000000e-01,-3.046982045809391512e-02,1.165835872329064604e-01,6.532523476151474995e-02,-5.125835247139171047e-02,-5.125835247138486872e-02
2.064999999999999947e+00,5.000000000000000000e-01,-3.130470910133521800e-02,1.055842658840260156e-01,5.508086106956877614e-02,-5.050340481445723950e-02,-5.050340481444975937e-02
2.069999999999999840e+00,5.000000000000000000e-01,-3.212943662616714324e-02,9.439511508488931946e-02,4.463562042770147231e-02,-4.975949465718784714e-02,-4.975949465717966619e-02
2.075000000000000178e+00,5.000000000000000000e-01,-3.294317704373608824e-02,8.441608763130722948e-02,3.538962496618625053e-02,-4.902646266512097895e-02,-4.902646266511258288e-02
2.080000000000000071e+00,5.000000000000000000e-01,-3.374511498630073519e-02,7.629617163067971275e-02,2.799201987796845481e-02,-4.830415175271125794e-02,-4.830415175270336842e-02
2.084999999999999964e+00,5.000000000000000000e-01,-3.453444668782016530e-02,6.954104952772513504e-02,2.194864247483524489e-02,-4.759240705288989015e-02,-4.759240705288229206e-02
2.089999999999999858e+00,5.000000000000000000e-01,-3.531038095061570653e-02,6.284390534049008603e-02,1.595282945348464043e-02,-4.689107588700544560e-02,-4.689107588699827078e-02
2.095000000000000195e+00,5.000000000000000000e-01,-3.607214009692588652e-02,5.492231083169624162e-02,8.722303096559747004e-03,-4.620000773513649461e-02,-4.620000773512915326e-02
2.100000000000000089e+00,5.000000000000000000e-01,-3.681896090419002621e-02,4.532902335967195495e-02,-1.900308471045608627e-04,-4.551905420677651581e-02,-4.551905420676918140e-02
2.104999999999999982e+00,5.000000000000000000e-01,-3.755009552291708325e-02,3.472773963189203228e-02,-1.012032937999207682e-02,-4.484806901188410910e-02,-4.484806901187628203e-02
2.109999999999999876e+00,5.000000000000000000e-01,-3.826481237601654650e-02,2.446745180953899604e-02,-1.971945612275838311e-02,-4.418690793229737568e-02,-4.418690793228913921e-02
2.115000000000000213e+00,5.000000000000000000e-01,-3.896239703849184444e-02,1.573175244735856848e-02,-2.780367634614855366e-02,-4.353542879350712214e-02,-4.353542879349907302e-02
2.120000000000000107e+00,5.000000000000000000e-01,-3.964215309642026702e-02,8.802876748654578712e-03,-3.409061468813212592e-02,-4.289349143678670290e-02,-4.289349143677857745e-02
2.125000000000000000e+00,5.000000000000000000e-01,-4.030340298416942857e-02,2.901278913161074724e-03,-3.935967877850993224e-02,-4.226095769167100696e-02,-4.226095769166311050e-02
2.129999999999999893e+00,5.000000000000000000e-01,-4.094548879882515396e-02,-3.305878177215131400e-03,-4.494356952600159216e-02,-4.163769134878646250e-02,-4.163769134877874645e-02
2.135000000000000231e+00,5.000000000000000000e-01,-4.156777309083605626e-02,-1.085530030165887498e-02,-5.187885843468303948e-02,-4.102355813302416276e-02,-4.102355813301626630e-02
2.140000000000000124e+00,5.000000000000000000e-01,-4.216963962990693399e-02,-1.983512958382277827e-02,-6.025355526087622371e-02,-4.041842567705344891e-02,-4.041842567704530265e-02
2.145000000000000018e+00,5.000000000000000000e-01,-4.275049414520523672e-02,-2.933679245627101792e-02,-6.915895595144505581e-02,-3.982216349517403442e-02,-3.982216349516584653e-02
2.149999999999999911e+00,5.000000000000000000e-01,-4.330976503897428220e-02,-3.803363010868095195e-02,-7.726827306618205826e-02,-3.923464295750110631e-02,-3.923464295749252290e-02
2.155000000000000249e+00,5.000000000000000000e-01,-4.384690407268178325e-02,-4.501482621419511387e-02,-8.367056347867540822e-02,-3.865573726448029435e-02,-3.865573726447191910e-02
2.160000000000000142e+00,5.000000000000000000e-01,-4.436138702486343982e-02,-5.034755152092102587e-02,-8.843287294265117504e-02,-3.808532142173014917e-02,-3.808532142172205842e-02
2.165000000000000036e+00,5.000000000000000000e-01,-4.485271431985848184e-02,-5.501771832754697583e-02,-9.254099054275233271e-02,-3.752327221520535688e-02,-3.752327221519750899e-02
2.169999999999999929e+00,5.000000000000000000e-01,-4.532041162666708423e-02,-6.029453273918393419e-02,-9.726400092586595658e-02,-3.696946818668202239e-02,-3.696946818667379286e-02
2.175000000000000266e+00,5.000000000000000000e-01,-4.576403042719845438e-02,-6.692538089546500035e-02,-1.033491705050214038e-01,-3.642378960955640343e-02,-3.642378960954796574e-02
2.180000000000000160e+00,5.000000000000000000e-01,-4.618314855321403734e-02,-7.466894345298548397e-02,-1.105550619179431204e-01,-3.588611846495763646e-02,-3.588611846494808855e-02
2.185000000000000053e+00,5.000000000000000000e-01,-4.657737069131017565e-02,-8.245546909422707405e-02,-1.178118075123945618e-01,-3.535633841816748779e-02,-3.535633841815757905e-02
2.189999999999999947e+00,5.000000000000000000e-01,-4.694632885532226685e-02,-8.906549701391359986e-02,-1.238998318092627837e-01,-3.483433479534918387e-02,-3.483433479533919186e-02
2.194999999999999840e+00,5.000000000000000000e-01,-4.728968282557315106e-02,-9.389406077600558065e-02,-1.282140553365808122e-01,-3.431999456057523157e-02,-3.431999456056570447e-02
2.200000000000000178e+00,5.000000000000000000e-01,-4.760712055442909568e-02,-9.731926508318043678e-02,-1.311324713763351024e-01,-3.381320629315466564e-02,-3.381320629314513854e-02
2.205000000000000071e+00,5.000000000000000000e-01,-4.789835853766719748e-02,-1.004488002899640575e-01,-1.337626604552189513e-01,-3.331386016525489380e-02,-3.331386016524519322e-02
2.209999999999999964e+00,5.000000000000000000e-01,-4.816314215120123809e-02,-1.044115972284569566e-01,-1.372334451482735140e-01,-3.282184791981655747e-02,-3.282184791980697486e-02
2.214999999999999858e+00,5.000000000000000000e-01,-4.840124595275365621e-02,-1.096453897473633338e-01,-1.419824525961205786e-01,-3.233706284875724479e-02,-3.233706284874721115e-02
2.220000000000000195e+00,5.000000000000000000e-01,-4.861247394810581934e-02,-1.156277420032774811e-01,-1.474871417747354307e-01,-3.185939977145794966e-02,-3.185939977144711110e-02
2.225000000000000089e+00,5.000000000000000000e-01,-4.879665982160115434e-02,-1.212138059359592762e-01,-1.526025609494943702e-01,-3.138875501353509401e-02,-3.138875501352438729e-02
2.229999999999999982e+00,5.000000000000000000e-01,-4.895366713061996555e-02,-1.253608768947131746e-01,-1.562859032806028226e-01,-3.092502638588964792e-02,-3.092502638587918753e-02
2.234999999999999876e+00,5.000000000000000000e-01,-4.908338946378840856e-02,-1.277796775365176440e-01,-1.582477907005488404e-01,-3.046811316403119640e-02,-3.046811316402123909e-02
2.240000000000000213e+00,5.000000000000000000e-01,-4.918575056272889157e-02,-1.291042237292968076e-01,-1.591221397969719842e-01,-3.001791606767517662e-02,-3.001791606766588197e-02
2.245000000000000107e+00,5.000000000000000000e-01,-4.926070440720357185e-02,-1.304797515260227858e-01,-1.600540887666320189e-01,-2.957433724060923308e-02,-2.957433724060005292e-02
2.250000000000000000e+00,5.000000000000000000e-01,-4.930823526354759234e-02,-1.328350044601799562e-01,-1.619722846910032765e-01,-2.913728023082332030e-02,-2.913728023081395627e-02
2.254999999999999893e+00,5.000000000000000000e-01,-4.932835769633331369e-02,-1.363000267677655364e-01,-1.650066767386726418e-01,-2.870664997090710546e-02,-2.870664997089759571e-02
2.260000000000000231e+00,5.000000000000000000e-01,-4.932111654325223304e-02,-1.401332980927270377e-01,-1.684156508514302319e-01,-2.828235275870319421e-02,-2.828235275869335832e-02
2.265000000000000124e+00,5.000000000000000000e-01,-4.928658685324596028e-02,-1.431974480712342734e-01,-1.710617443094534784e-01,-2.786429623821920498e-02,-2.786429623820933441e-02
2.270000000000000018e+00,5.000000000000000000e-01,-4.922487378796273211e-02,-1.446777083013018050e-01,-1.721300976820940298e-01,-2.745238938079222479e-02,-2.745238938078292321e-02
2.274999999999999911e+00,5.000000000000000000e-01,-4.913611248666092945e-02,-1.445887112702330668e-01,-1.716352537367392683e-01,-2.704654246650620153e-02,-2.704654246649694851e-02
2.280000000000000249e+00,5.000000000000000000e-01,-4.902046789472555566e-02,-1.437540175090133987e-01,-1.704006845748660126e-01,-2.664666706585261391e-02,-2.664666706584380498e-02
2.285000000000000142e+00,5.000000000000000000e-01,-4.887813455600845125e-02,-1.432779931656154582e-01,-1.695306691872557892e-01,-2.625267602164033098e-02,-2.625267602163143879e-02
2.290000000000000036e+00,5.000000000000000000e-01,-4.870933636924701382e-02,-1.438482762830676220e-01,-1.697127597142121247e-01,-2.586448343114450266e-02,-2.586448343113550291e-02
2.294999999999999929e+00,5.000000000000000000e-01,-4.851432630886060027e-02,-1.453091440728871420e-01,-1.707911487013816232e-01,-2.548200462849448122e-02,-2.548200462848499576e-02
2.300000000000000266e+00,5.000000000000000000e-01,-4.829338611046652546e-02,-1.467702865511777421e-01,-1.718754427184763789e-01,-2.510515616729863675e-02,-2.510515616728899169e-02
2.305000000000000160e+00,5.000000000000000000e-01,-4.804682592150223697e-02,-1.471757965350340147e-01,-1.719096523385367226e-01,-2.473385580350270785e-02,-2.473385580349328483e-02
2.310000000000000053e+00,5.000000000000000000e-01,-4.777498391738092820e-02,-1.459700759978840023e-01,-1.703380984763597783e-01,-2.436802247847577596e-02,-2.436802247846706071e-02
2.314999999999999947e+00,5.000000000000000000e-01,-4.747822588365212954e-02,-1.434411417144176859e-01,-1.674487180167449352e-01,-2.400757630232724926e-02,-2.400757630231905443e-02
2.319999999999999840e+00,5.000000000000000000e-01,-4.715694476467870155e-02,-1.405298269276107070e-01,-1.641822654650554880e-01,-2.365243853744478097e-02,-2.365243853743678390e-02
2.325000000000000178e+00,5.000000000000000000e-01,-4.681156017938405828e-02,-1.382315727596696853e-01,-1.615341043419254996e-01,-2.330253158225581434e-02,-2.330253158224789012e-02
2.330000000000000071e+00,5.000000000000000000e-01,-4.644251790466246560e-02,-1.369717833136908092e-01,-1.599295622688995389e-01,-2.295777895520872969e-02,-2.295777895520078812e-02
2.334999999999999964e+00,5.000000000000000000e-01,-4.605028932708563061e-02,-1.363474379544288850e-01,-1.589655432333988982e-01,-2.261810527897001322e-02,-2.261810527896193634e-02
2.339999999999999858e+00,5.000000000000000000e-01,-4.563537086357744021e-02,-1.353925620762950477e-01,-1.576759983411293309e-01,-2.228343626483428319e-02,-2.228343626482586978e-02
2.345000000000000195e+00,5.000000000000000000e-01,-4.519828335176694772e-02,-1.331940870847952707e-01,-1.551477857821409456e-01,-2.195369869734567492e-02,-2.195369869733791376e-02
2.350000000000000089e+00,5.000000000000000000e-01,-4.473957141076598254e-02,-1.294667657622858847e-01,-1.510955861814176071e-01,-2.162882041913172237e-02,-2.162882041912450592e-02
2.354999999999999982e+00,5.000000000000000000e-01,-4.425980277315431227e-02,-1.247265459038980756e-01,-1.460352762198333099e-01,-2.130873031593523426e-02,-2.130873031592863884e-02
2.359999999999999876e+00,5.000000000000000000e-01,-4.375956758899189614e-02,-1.199586482910856705e-01,-1.409520065929413257e-01,-2.099335830185565521e-02,-2.099335830184990981e-02
2.365000000000000213e+00,5.000000000000000000e-01,-4.323947770270927804e-02,-1.159953149711348136e-01,-1.366779502759252196e-01,-2.068263530479040602e-02,-2.068263530478461551e-02
2.370000000000000107e+00,5.000000000000000000e-01,-4.270016590376284754e-02,-1.129978007188865291e-01,-1.333742939709573472e-01,-2.037649325207081807e-02,-2.037649325206473266e-02
2.375000000000000000e+00,5.000000000000000000e-01,-4.214228515197241537e-02,-1.103666423110722244e-01,-1.304415073673698688e-01,-2.007486505629764439e-02,-2.007486505629121898e-02
2.379999999999999893e+00,5.000000000000000000e-01,-4.156650777849006662e-02,-1.071310720042518705e-01,-1.269087566056210092e-01,-1.977768460136913875e-02,-1.977768460136259884e-02
2.385000000000000231e+00,5.000000000000000000e-01,-4.097352466337884913e-02,-1.025668258125358584e-01,-1.220517125412343140e-01,-1.948488672869845562e-02,-1.948488672869222796e-02
2.390000000000000124e+00,5.000000000000000000e-01,-4.036404439080861634e-02,-9.665135181987119517e-02,-1.158477590434928706e-01,-1.919640722362167540e-02,-1.919640722361621102e-02
2.395000000000000018e+00,5.000000000000000000e-01,-3.973879238290359273e-02,-9.007257103452873115e-02,-1.089847538365185109e-01,-1.891218280198977975e-02,-1.891218280198529375e-02
2.399999999999999911e+00,5.000000000000000000e-01,-3.909851001330247322e-02,-8.379140876205554145e-02,-1.024235598590017005e-01,-1.863215109694615901e-02,-1.863215109694158628e-02
2.405000000000000249e+00,5.000000000000000000e-01,-3.844395370151659080e-02,-7.843860005164181304e-02,-9.679485069752308268e-02,-1.835625064588126965e-02,-1.835625064587632568e-02
2.410000000000000142e+00,5.000000000000000000e-01,-3.777589398919523056e-02,-7.392677224910836065e-02,-9.201119312668082362e-02,-1.808442087757246297e-02,-1.808442087756706798e-02
2.415000000000000036e+00,5.000000000000000000e-01,-3.709511459942918532e-02,-6.951870026794057522e-02,-8.733530236743719533e-02,-1.781660209949662010e-02,-1.781660209949064225e-02
2.419999999999999929e+00,5.000000000000000000e-01,-3.640241148024471463e-02,-6.430300652158056629e-02,-8.185574200689693658e-02,-1.755273548531637029e-02,-1.755273548531099265e-02
2.425000000000000266e+00,5.000000000000000000e-01,-3.569859183345851228e-02,-5.777327536763224997e-02,-7.506603843017689570e-02,-1.729276306254464574e-02,-1.729276306253957340e-02
2.430000000000000160e+00,5.000000000000000000e-01,-3.498447313008434117e-02,-5.014549330932560611e-02,-6.718212100969606082e-02,-1.703662770037045471e-02,-1.703662770036607974e-02
2.435000000000000053e+00,5.000000000000000000e-01,-3.426088211349457430e-02,-4.221777249149710060e-02,-5.900204558915561615e-02,-1.678427309765851555e-02,-1.678427309765472344e-02
2.439999999999999947e+00,5.000000000000000000e-01,-3.352865379155956643e-02,-3.486633300917093420e-02,-5.140197678028435302e-02,-1.653564377111341882e-02,-1.653564377110975855e-02
2.444999999999999840e+00,5.000000000000000000e-01,-3.278863041899712089e-02,-2.849898976249744253e-02,-4.478967480610213103e-02,-1.629068504360468850e-02,-1.629068504360106640e-02
2.450000000000000178e+00,5.000000000000000000e-01,-3.204166047117940758e-02,-2.280996230957286347e-02,-3.885930534222975519e-02,-1.604934303265689172e-02,-1.604934303265298859e-02
2.455000000000000071e+00,5.000000000000000000e-01,-3.128859761065277967e-02,-1.698614791185269757e-02,-3.279771255094915405e-02,-1.581156463909645649e-02,-1.581156463909243887e-02
2.459999999999999964e+00,5.000000000000000000e-01,-3.053029964763577173e-02,-1.022949641595249405e-02,-2.580679395180962565e-02,-1.557729753585713160e-02,-1.557729753585333603e-02
2.464999999999999858e+00,5.000000000000000000e-01,-2.976762749576856992e-02,-2.263309428467314387e-03,-1.760979958540692669e-02,-1.534649015693961144e-02,-1.534649015693629291e-02
2.470000000000000195e+00,5.000000000000000000e-01,-2.900144412439232405e-02,6.495356362036412874e-03,-8.623735324489179010e-03,-1.511909168652559102e-02,-1.511909168652273566e-02
2.475000000000000089e+00,5.000000000000000000e-01,-2.823261350864051875e-02,1.520119740517739126e-02,3.061453569366823224e-04,-1.489505204824070894e-02,-1.489505204823809471e-02
2.479999999999999982e+00,5.000000000000000000e-01,-2.746199957862711233e-02,2.311170096348402758e-02,8.437379068915062952e-03,-1.467432189456896463e-02,-1.467432189456649959e-02
2.484999999999999876e+00,5.000000000000000000e-01,-2.669046516901997165e-02,3.004675478636906205e-02,1.558990218995731647e-02,-1.445685259641174558e-02,-1.445685259640952861e-02
2.490000000000000213e+00,5.000000000000000000e-01,-2.591887097028296172e-02,3.648905842194596905e-02,2.224646218914938522e-02,-1.424259623279658382e-02,-1.424259623279415174e-02
2.495000000000000107e+00,5.000000000000000000e-01,-2.514807448287204733e-02,4.326687822361893060e-02,2.923537264289544080e-02,-1.403150558072348980e-02,-1.403150558072067608e-02
2.500000000000000000e+00,5.000000000000000000e-01,-2.437892897566496658e-02,5.102377890405418448e-02,3.720024479889866287e-02,-1.382353410515552161e-02,-1.382353410515338270e-02
2.504999999999999893e+00,5.000000000000000000e-01,-2.361228244989952221e-02,5.981114596279544365e-02,4.619251001364255149e-02,-1.361863594915289216e-02,-1.361863594915118346e-02
2.510000000000000231e+00,5.000000000000000000e-01,-2.284897660988861184e-02,6.905787862658460674e-02,5.564111270244825880e-02,-1.341676592413634794e-02,-1.341676592413559334e-02
2.515000000000000124e+00,5.000000000000000000e-01,-2.208984584177182270e-02,7.793145993473273025e-02,6.471358043443858898e-02,-1.321787950029414127e-02,-1.321787950029414301e-02
2.520000000000000018e+00,5.000000000000000000e-01,-2.133571620155343129e-02,8.585859408638164825e-02,7.283666128926225003e-02,-1.302193279711939822e-02,-1.302193279711919005e-02
2.524999999999999911e+00,5.000000000000000000e-01,-2.058740441366545271e-02,9.287634540950577555e-02,8.004746283542829577e-02,-1.282888257407747978e-02,-1.282888257407728376e-02
2.530000000000000249e+00,5.000000000000000000e-01,-1.984571688128124872e-02,9.959539980128979952e-02,8.695671357987866390e-02,-1.263868622141113562e-02,-1.263868622141091531e-02
2.535000000000000142e+00,5.000000000000000000e-01,-1.911144870959094466e-02,1.068035060749876614e-01,9.435220432391977496e-02,-1.245130175106788639e-02,-1.245130175106799915e-02
2.540000000000000036e+00,5.000000000000000000e-01,-1.838538274323377186e-02,1.149628074923609161e-01,1.026961197046031282e-01,-1.226668778775778790e-02,-1.226668778775834821e-02
2.544999999999999929e+00,5.000000000000000000e-01,-1.766828861906549059e-02,1.239181703886507169e-01,1.118333668285161342e-01,-1.208480356013458268e-02,-1.208480356013649434e-02
2.550000000000000266e+00,5.000000000000000000e-01,-1.696092183541935555e-02,1.329970174054218857e-01,1.210914085133176221e-01,-1.190560889210426354e-02,-1.190560889210732706e-02
2.555000000000000160e+00,5.000000000000000000e-01,-1.626402283900094115e-02,1.414329434165748078e-01,1.297038792223237369e-01,-1.172906419425107094e-02,-1.172906419425481968e-02
2.560000000000000053e+00,5.000000000000000000e-01,-1.557831613053162201e-02,1.488428841480385068e-01,1.372877536926526143e-01,-1.155513045538589245e-02,-1.155513045538974527e-02
2.564999999999999947e+00,5.000000000000000000e-01,-1.490450939023744287e-02,1.554574350701896923e-01,1.440736658359757505e-01,-1.138376923421394182e-02,-1.138376923421788832e-02
2.569999999999999840e+00,5.000000000000000000e-01,-1.424329262425138957e-02,1.619628232491600317e-01,1.507478805980398961e-01,-1.121494265112013555e-02,-1.121494265112410980e-02
2.575000000000000178e+00,5.000000000000000000e-01,-1.359533733297462951e-02,1.690587805123732745e-01,1.580101671323051460e-01,-1.104861338006812854e-02,-1.104861338007296322e-02
2.580000000000000071e+00,5.000000000000000000e-01,-1.296129570241312014e-02,1.770136791652368868e-01,1.661289345246196314e-01,-1.088474464061725544e-02,-1.088474464062294707e-02
2.584999999999999964e+00,5.000000000000000000e-01,-1.234179981947875100e-02,1.854964027754534561e-01,1.747731025854059594e-01,-1.072330019004749668e-02,-1.072330019005393077e-02
2.589999999999999858e+00,5.000000000000000000e-01,-1.173746091221531708e-02,1.937870156593030080e-01,1.832227713437057925e-01,-1.056424431559721544e-02,-1.056424431560433821e-02
2.595000000000000195e+00,5.000000000000000000e-01,-1.114886861587837015e-02,2.012290523326926150e-01,1.908215105058803651e-01,-1.040754182681224993e-02,-1.040754182681958781e-02
2.600000000000000089e+00,5.000000000000000000e-01,-1.057659026576613162e-02,2.076362392508898091e-01,1.973830812028897763e-01,-1.025315804800003283e-02,-1.025315804800728745e-02
2.604999999999999982e+00,5.000000000000000000e-01,-1.002117021766574592e-02,2.133987662849032296e-01,2.032977074741108003e-01,-1.010105881079242929e-02,-1.010105881079944798e-02
2.609999999999999876e+00,5.000000000000000000e-01,-9.483129196747267647e-03,2.192262146955046564e-01,2.092750042486918871e-01,-9.951210446812769339e-03,-9.951210446819971911e-03
2.615000000000000213e+00,5.000000000000000000e-01,-8.962963675699549271e-03,2.256932804321559738e-01,2.158897006517078720e-01,-9.803579780448101744e-03,-9.803579780455935755e-03
2.620000000000000107e+00,5.000000000000000000e-01,-8.461145282869255574e-03,2.328761704373263353e-01,2.232180363156039404e-01,-9.658134121722394827e-03,-9.658134121730516802e-03
2.625000000000000000e+00,5.000000000000000000e-01,-7.978120241125836315e-03,2.403069035076040028e-01,2.307920622483347062e-01,-9.514841259269296581e-03,-9.514841259278154079e-03
2.629999999999999893e+00,5.000000000000000000e-01,-7.514308838138441388e-03,2.472701488412538118e-01,2.378964793878458606e-01,-9.373669453407951213e-03,-9.373669453417372496e-03
2.635000000000000231e+00,5.000000000000000000e-01,-7.070104928711639508e-03,2.532517622586265560e-01,2.440171748293122334e-01,-9.234587429314322637e-03,-9.234587429323915658e-03
2.640000000000000124e+00,5.000000000000000000e-01,-6.645875469788061624e-03,2.582553419442809028e-01,2.491577775739913791e-01,-9.097564370289523694e-03,-9.097564370299120184e-03
2.645000000000000018e+00,5.000000000000000000e-01,-6.241960088685563623e-03,2.627896637682958225e-01,2.538270938571707269e-01,-8.962569911125095601e-03,-8.962569911134343412e-03
2.649999999999999911e+00,5.000000000000000000e-01,-5.858670685096170616e-03,2.675391134434805807e-01,2.587095393119198117e-01,-8.829574131560768979e-03,-8.829574131569919646e-03
2.655000000000000249e+00,5.000000000000000000e-01,-5.496291067332421260e-03,2.729281953133762539e-01,2.642296477635392438e-01,-8.698547549837010173e-03,-8.698547549846792279e-03
2.660000000000000142e+00,5.000000000000000000e-01,-5.155076623264878699e-03,2.788550237920692787e-01,2.702855626757306728e-01,-8.569461116338605855e-03,-8.569461116349418386e-03
2.665000000000000036e+00,5.000000000000000000e-01,-4.835254026351886586e-03,2.847590353204637603e-01,2.763167491131355846e-01,-8.442286207328175696e-03,-8.442286207339874671e-03
2.669999999999999929e+00,5.000000000000000000e-01,-4.537020977119984866e-03,2.899761067071467968e-01,2.816591120883781274e-01,-8.316994618768669412e-03,-8.316994618780489817e-03
2.675000000000000266e+00,5.000000000000000000e-01,-4.260545980409445599e-03,2.941543382747793811e-01,2.859607797145465868e-01,-8.193558560232794274e-03,-8.193558560244371819e-03
2.680000000000000160e+00,5.000000000000000000e-01,-4.005968158656270789e-03,2.974685625917912191e-01,2.893966119428890704e-01,-8.071950648902148640e-03,-8.071950648913635978e-03
2.685000000000000053e+00,5.000000000000000000e-01,-3.773397101436738732e-03,3.005014243255487161e-01,2.925492804218985388e-01,-7.952143903650177315e-03,-7.952143903661551896e-03
2.689999999999999947e+00,5.000000000000000000e-01,-3.562912751457425475e-03,3.038700067878650213e-01,2.960358950486561835e-01,-7.834111739208837744e-03,-7.834111739220548862e-03
2.694999999999999840e+00,5.000000000000000000e-01,-3.374565327127987402e-03,3.078357966543827096e-01,3.001179686939626223e-01,-7.717827960420087230e-03,-7.717827960432614536e-03
2.700000000000000178e+00,5.000000000000000000e-01,-3.208375281809585505e-03,3.121431943979348644e-01,3.045399276413663925e-01,-7.603266756568471951e-03,-7.603266756581355743e-03
2.705000000000000071e+00,5.000000000000000000e-01,-3.064333299786777681e-03,3.161850774976912581e-01,3.086946748018982167e-01,-7.490402695793041410e-03,-7.490402695806436945e-03
2.709999999999999964e+00,5.000000000000000000e-01,-2.942400328965633777e-03,3.193872294998016947e-01,3.120080187802189431e-01,-7.379210719582751654e-03,-7.379210719596398724e-03
2.714999999999999858e+00,5.000000000000000000e-01,-2.842507650256138191e-03,3.215673597366824343e-01,3.142976935993352372e-01,-7.269666137347197132e-03,-7.269666137360579657e-03
2.720000000000000195e+00,5.000000000000000000e-01,-2.764556983551387515e-03,3.230435310586070585e-01,3.158817864375416673e-01,-7.161744621065391225e-03,-7.161744621078602012e-03
2.725000000000000089e+00,5.000000000000000000e-01,-2.708420630171914228e-03,3.244271040774521220e-01,3.173716818774385273e-01,-7.055422200013594658e-03,-7.055422200026781158e-03
2.729999999999999982e+00,5.000000000000000000e-01,-2.673941651598257113e-03,3.262343018522062543e-01,3.192836265966401132e-01,-6.950675255566141075e-03,-6.950675255579426455e-03
2.734999999999999876e+00,5.000000000000000000e-01,-2.660934084270663580e-03,3.285627082622475381e-01,3.217152277461766685e-01,-6.847480516070869605e-03,-6.847480516084989387e-03
2.740000000000000213e+00,5.000000000000000000e-01,-2.669183190190601435e-03,3.310350677630518601e-01,3.242892527112516410e-01,-6.745815051800219120e-03,-6.745815051815236621e-03
2.745000000000000107e+00,5.000000000000000000e-01,-2.698445743014910719e-03,3.330422597654163486e-01,3.263966034954450812e-01,-6.645656269971267349e-03,-6.645656269986682102e-03
2.750000000000000000e+00,5.000000000000000000e-01,-2.748450349289565525e-03,3.341289922309579885e-01,3.275820103211187773e-01,-6.546981909839211244e-03,-6.546981909854263440e-03
2.754999999999999893e+00,5.000000000000000000e-01,-2.818897804427653725e-03,3.342781196056528459e-01,3.278283495677931647e-01,-6.449770037859681171e-03,-6.449770037874112336e-03
2.760000000000000231e+00,5.000000000000000000e-01,-2.909461482992845710e-03,3.339162970011507192e-01,3.275622979582282213e-01,-6.353999042922497953e-03,-6.353999042936671511e-03
2.765000000000000124e+00,5.000000000000000000e-01,-3.019787762808222309e-03,3.336409919210487351e-01,3.273813442893954706e-01,-6.259647631653264543e-03,-6.259647631667411213e-03
2.770000000000000018e+00,5.000000000000000000e-01,-3.149496482368185218e-03,3.338438970642668702e-01,3.276772022404857987e-01,-6.166694823781071477e-03,-6.166694823796010916e-03
2.774999999999999911e+00,5.000000000000000000e-01,-3.298181430991205254e-03,3.344686160078340631e-01,3.283934960602593045e-01,-6.075119947574758594e-03,-6.075119947590940962e-03
2.780000000000000249e+00,5.000000000000000000e-01,-3.465410871110241597e-03,3.350531024232674682e-01,3.290681997879241760e-01,-5.984902635343292143e-03,-5.984902635360640245e-03
2.785000000000000142e+00,5.000000000000000000e-01,-3.650728092058842106e-03,3.350265422173249186e-01,3.291305193983240507e-01,-5.896022819000867887e-03,-5.896022819018289715e-03
2.790000000000000036e+00,5.000000000000000000e-01,-3.853651994671844494e-03,3.340709341522024034e-01,3.282624734265081057e-01,-5.808460725694297722e-03,-5.808460725711373472e-03
2.794999999999999929e+00,5.000000000000000000e-01,-4.073677705982362354e-03,3.323194186782690851e-01,3.265972218047721864e-01,-5.722196873496898650e-03,-5.722196873513488678e-03
2.800000000000000266e+00,5.000000000000000000e-01,-4.310277223259689761e-03,3.302688705260700130e-01,3.246316584589081788e-01,-5.637212067161834206e-03,-5.637212067178164893e-03
2.805000000000000160e+00,5.000000000000000000e-01,-4.562900086595900531e-03,3.284653197212832887e-01,3.229118323273460489e-01,-5.553487393937239780e-03,-5.553487393953994607e-03
2.810000000000000053e+00,5.000000000000000000e-01,-4.830974079216007050e-03,3.271627068754967005e-01,3.216917026560540682e-01,-5.471004219442632266e-03,-5.471004219460168586e-03
2.814999999999999947e+00,5.000000000000000000e-01,-5.113905954650110885e-03,3.261696565244746049e-01,3.207799123408722197e-01,-5.389744183602385164e-03,-5.389744183620693435e-03
2.819999999999999840e+00,5.000000000000000000e-01,-5.411082189875061205e-03,3.249780998755341654e-01,3.196684106788950652e-01,-5.309689196639100217e-03,-5.309689196658065949e-03
2.825000000000000178e+00,5.000000000000000000e-01,-5.721869763499632527e-03,3.230893376752238533e-01,3.178585162400984210e-01,-5.230821435125432295e-03,-5.230821435144241034e-03
2.830000000000000071e+00,5.000000000000000000e-01,-6.045616958038204508e-03,3.203301987549343477e-01,3.151770754168444766e-01,-5.153123338089871108e-03,-5.153123338108371067e-03
2.834999999999999964e+00,5.000000000000000000e-01,-6.381654185287168046e-03,3.169608298563602045e-01,3.118842522531768968e-01,-5.076577603183307641e-03,-5.076577603201201314e-03
2.839999999999999858e+00,5.000000000000000000e-01,-6.729294833790496963e-03,3.135090791540784960e-01,3.085079119711813256e-01,-5.001167182897170438e-03,-5.001167182914306036e-03
2.845000000000000195e+00,5.000000000000000000e-01,-7.087836137353198396e-03,3.104390035085481392e-01,3.055121282277112882e-01,-4.926875280836851001e-03,-4.926875280854132316e-03
2.850000000000000089e+00,5.000000000000000000e-01,-7.456560063536756683e-03,3.078638416264281030e-01,3.030101562783758529e-01,-4.853685348052250159e-03,-4.853685348069699743e-03
2.854999999999999982e+00,5.000000000000000000e-01,-7.834734221045729780e-03,3.054831675116765344e-01,3.007015864322608589e-01,-4.781581079415675450e-03,-4.781581079433702697e-03
2.859999999999999876e+00,5.000000000000000000e-01,-8.221612784889781311e-03,3.027808200237750991e-01,2.980702736137181286e-01,-4.710546410056970501e-03,-4.710546410075283109e-03
2.865000000000000213e+00,5.000000000000000000e-01,-8.616437438186973913e-03,2.993559345937090721e-01,2.947153690818618554e-01,-4.640565511847216662e-03,-4.640565511865024466e-03
2.870000000000000107e+00,5.000000000000000000e-01,-9.018438329450786245e-03,2.951774352782543520e-01,2.906058124883216798e-01,-4.571622789932672237e-03,-4.571622789949970032e-03
2.875000000000000000e+00,5.000000000000000000e-01,-9.426835044185639251e-03,2.906031101009219908e-01,2.860994072215986561e-01,-4.503702879323334685e-03,-4.503702879339696596e-03
2.879999999999999893e+00,5.000000000000000000e-01,-9.840837589598257218e-03,2.861543016689655494e-01,2.817175110274410810e-01,-4.436790641524468448e-03,-4.436790641540623928e-03
2.885000000000000231e+00,5.000000000000000000e-01,-1.025964739121557751e-02,2.821908641881471502e-01,2.778199930269231732e-01,-4.370871161223977008e-03,-4.370871161240434330e-03
2.890000000000000124e+00,5.000000000000000000e-01,-1.068245830018576051e-02,2.786918283884605718e-01,2.743858986454380533e-01,-4.305929743022518519e-03,-4.305929743039232580e-03
2.895000000000000018e+00,5.000000000000000000e-01,-1.110845761002528069e-02,2.752781830869838187e-01,2.710362311787730683e-01,-4.241951908210750410e-03,-4.241951908228342241e-03
2.899999999999999911e+00,5.000000000000000000e-01,-1.153682708156418546e-02,2.714603527747493916e-01,2.672814293831508037e-01,-4.178923391598587944e-03,-4.178923391616436514e-03
2.905000000000000249e+00,5.000000000000000000e-01,-1.196674397483079091e-02,2.669520364143664892e-01,2.628352062759835017e-01,-4.116830138382987503e-03,-4.116830138400533363e-03
2.910000000000000142e+00,5.000000000000000000e-01,-1.239738208660920438e-02,2.618524197578760981e-01,2.577967614568096866e-01,-4.055658301066411564e-03,-4.055658301083529815e-03
2.915000000000000036e+00,5.000000000000000000e-01,-1.282791279239544301e-02,2.565839904933642779e-01,2.525885962569450749e-01,-3.995394236419202993e-03,-3.995394236435062703e-03
2.919999999999999929e+00,5.000000000000000000e-01,-1.325750609147327737e-02,2.516281439715762902e-01,2.476921194690937522e-01,-3.936024502482537990e-03,-3.936024502497940600e-03
2.925000000000000266e+00,5.000000000000000000e-01,-1.368533165382679676e-02,2.472272393026196946e-01,2.433497034469985221e-01,-3.877535855621172534e-03,-3.877535855636697008e-03
2.930000000000000160e+00,5.000000000000000000e-01,-1.411055986760319930e-02,2.432406760212789953e-01,2.394207607736651422e-01,-3.819915247613853149e-03,-3.819915247629574514e-03
2.935000000000000053e+00,5.000000000000000000e-01,-1.453236288584177499e-02,2.392434115854683019e-01,2.354802617626818861e-01,-3.763149822786415744e-03,-3.763149822802885208e-03
2.939999999999999947e+00,5.000000000000000000e-01,-1.494991567118189417e-02,2.348019225736883431e-01,2.310946956584985501e-01,-3.707226915189792971e-03,-3.707226915206099371e-03
2.944999999999999840e+00,5.000000000000000000e-01,-1.536239703726879555e-02,2.297519887014906614e-01,2.260998546556769462e-01,-3.652134045813715257e-03,-3.652134045829172945e-03
2.950000000000000178e+00,5.000000000000000000e-01,-1.576899068557721661e-02,2.243037860269761763e-01,2.207059271071319384e-01,-3.597858919844237890e-03,-3.597858919859150441e-03
2.955000000000000071e+00,5.000000000000000000e-01,-1.616888623638088052e-02,2.189104853443236964e-01,2.153660959203604897e-01,-3.544389423963206776e-03,-3.544389423977537760e-03
2.959999999999999964e+00,5.000000000000000000e-01,-1.656128025260154152e-02,2.139859185936704433e-01,2.104942049699886630e-01,-3.491713623681780287e-03,-3.491713623696149002e-03
2.964999999999999858e+00,5.000000000000000000e-01,-1.694537725528025632e-02,2.096505832695402805e-01,2.062107635088222812e-01,-3.439819760717999220e-03,-3.439819760732115532e-03
2.970000000000000195e+00,5.000000000000000000e-01,-1.732039072942360980e-02,2.056651559591575196e-01,2.022764597087509664e-01,-3.388696250406553201e-03,-3.388696250421180823e-03
2.975000000000000089e+00,5.000000000000000000e-01,-1.768554411899040529e-02,2.015908654444622528e-01,1.982525337653088249e-01,-3.338331679153427878e-03,-3.338331679168239814e-03
2.979999999999999982e+00,5.000000000000000000e-01,-1.804007180979705360e-02,1.970730746428081548e-01,1.937843598408875989e-01,-3.288714801920555875e-03,-3.288714801934863874e-03
2.984999999999999876e+00,5.000000000000000000e-01,-1.838322009913306507e-02,1.920683592009848339e-01,1.888285246612342316e-01,-3.239834539750602316e-03,-3.239834539764332218e-03
2.990000000000000213e+00,5.000000000000000000e-01,-1.871424815089768948e-02,1.868731664178358842e-01,1.836814864405075798e-01,-3.191679977328304441e-03,-3.191679977341179125e-03
2.995000000000000107e+00,5.000000000000000000e-01,-1.903242893508352851e-02,1.819385908643173511e-01,1.787943505037419278e-01,-3.144240360575423221e-03,-3.144240360587530290e-03
3.000000000000000000e+00,5.000000000000000000e-01,-1.933705015045314446e-02,1.775903471915933896e-01,1.744928420973115291e-01,-3.097505094281860494e-03,-3.097505094293799728e-03
3.004999999999999893e+00,5.000000000000000000e-01,-1.962741512927579715e-02,1.738310417239304906e-01,1.707795779841584927e-01,-3.051463739771997918e-03,-3.051463739784257643e-03
3.010000000000000231e+00,5.000000000000000000e-01,-1.990284372301247273e-02,1.703478792798252262e-01,1.673417732672223268e-01,-3.006106012602899336e-03,-3.006106012615865960e-03
3.015000000000000124e+00,5.000000000000000000e-01,-2.016267316786138006e-02,1.667183232758302769e-01,1.637569014955313484e-01,-2.961421780298928441e-03,-2.961421780311704246e-03
3.020000000000000018e+00,5.000000000000000000e-01,-2.040625892910015449e-02,1.626819835064156894e-01,1.597645824463015396e-01,-2.917401060114149791e-03,-2.917401060126569544e-03
3.024999999999999911e+00,5.000000000000000000e-01,-2.063297552318771669e-02,1.583070959133645872e-01,1.554330618965312216e-01,-2.874034016833365568e-03,-2.874034016845574985e-03
3.030000000000000249e+00,5.000000000000000000e-01,-2.084221731661523025e-02,1.539483694513902601e-01,1.511170584907872150e-01,-2.831310960603045102e-03,-2.831310960614605299e-03
3.035000000000000142e+00,5.000000000000000000e-01,-2.103339930052464460e-02,1.500253468487267872e-01,1.472361245039358613e-01,-2.789222344790925900e-03,-2.789222344802545078e-03
3.040000000000000036e+00,5.000000000000000000e-01,-2.120595784014234209e-02,1.467627924037093468e-01,1.440150336398263731e-01,-2.747758763882973687e-03,-2.747758763894837027e-03
3.044999999999999929e+00,5.000000000000000000e-01,-2.135935139810712924e-02,1.440566570855861539e-01,1.413497461341811090e-01,-2.706910951405044896e-03,-2.706910951417119439e-03
3.050000000000000266e+00,5.000000000000000000e-01,-2.149306123080313088e-02,1.415481955501773914e-01,1.388815257722999519e-01,-2.666669777877439529e-03,-2.666669777889989386e-03
3.055000000000000160e+00,5.000000000000000000e-01,-2.160659205684083498e-02,1.388570050726601612e-01,1.362299788238594545e-01,-2.627026248800706787e-03,-2.627026248813263149e-03
3.060000000000000053e+00,5.000000000000000000e-01,-2.169947269686520533e-02,1.358245647747720330e-01,1.332365932721048529e-01,-2.587971502667180124e-03,-2.587971502679419465e-03
3.064999999999999947e+00,5.000000000000000000e-01,-2.177125668390287455e-02,1.326151616092057506e-01,1.300656648002010418e-01,-2.549496809004708764e-03,-2.549496809016373912e-03
3.070000000000000284e+00,5.000000000000000000e-01,-2.182152284349824639e-02,1.296126322742621462e-01,1.271010387078145287e-01,-2.511593566447617443e-03,-2.511593566458594773e-03
3.075000000000000178e+00,5.000000000000000000e-01,-2.184987584292378410e-02,1.271803935547246300e-01,1.247061402538886532e-01,-2.474253300835976832e-03,-2.474253300846829696e-03
3.080000000000000071e+00,5.000000000000000000e-01,-2.185594670878942755e-02,1.254372405570327587e-01,1.229997728936887413e-01,-2.437467663344017321e-03,-2.437467663354853271e-03
3.084999999999999964e+00,5.000000000000000000e-01,-2.183939331241288237e-02,1.241895328844614399e-01,1.217883044558282224e-01,-2.401228428633217504e-03,-2.401228428644381751e-03
3.089999999999999858e+00,5.000000000000000000e-01,-2.179990082235359894e-02,1.230603541531114231e-01,1.206948266600763042e-01,-2.365527493035118889e-03,-2.365527493046405000e-03
3.095000000000000195e+00,5.000000000000000000e-01,-2.173718212355220739e-02,1.217319858693912266e-01,1.194016289966332023e-01,-2.330356872758024278e-03,-2.330356872769061890e-03
3.100000000000000089e+00,5.000000000000000000e-01,-2.165097820255920680e-02,1.201479338345839837e-01,1.178522251324619075e-01,-2.295708702122076228e-03,-2.295708702132474594e-03
3.104999999999999982e+00,5.000000000000000000e-01,-2.154105849837742448e-02,1.185481235669182537e-01,1.162865483350992712e-01,-2.261575231818982457e-03,-2.261575231828231135e-03
3.109999999999999876e+00,5.000000000000000000e-01,-2.140722121848502232e-02,1.173172929837312528e-01,1.150893441565346564e-01,-2.227948827196596371e-03,-2.227948827205433920e-03
3.115000000000000213e+00,5.000000000000000000e-01,-2.124929361964889019e-02,1.167442028477572169e-01,1.145493808811849923e-01,-2.194821966572224614e-03,-2.194821966581095556e-03
3.120000000000000107e+00,5.000000000000000000e-01,-2.106713225318105481e-02,1.168440513389649577e-01,1.146818640993986227e-01,-2.162187239566334962e-03,-2.162187239575443128e-03
3.125000000000000000e+00,5.000000000000000000e-01,-2.086062317433395180e-02,1.173548251155872579e-01,1.152247877701251255e-01,-2.130037345462132414e-03,-2.130037345471487778e-03
3.129999999999999893e+00,5.000000000000000000e-01,-2.062968211557529227e-02,1.179076450440712936e-01,1.158092799524814143e-01,-2.098365091589879383e-03,-2.098365091599298932e-03
3.135000000000000231e+00,5.000000000000000000e-01,-2.037425462352645752e-02,1.182618737837711903e-01,1.161947103920373259e-01,-2.067163391733864430e-03,-2.067163391742711520e-03
3.140000000000000124e+00,5.000000000000000000e-01,-2.009431615939360691e-02,1.184564746431375076e-01,1.164200493785752522e-01,-2.036425264562255477e-03,-2.036425264570430795e-03
3.145000000000000018e+00,5.000000000000000000e-01,-1.978987216276476696e-02,1.187836207367693186e-01,1.167774769046875383e-01,-2.006143832081780376e-03,-2.006143832089364587e-03
3.149999999999999911e+00,5.000000000000000000e-01,-1.946095807869185207e-02,1.196034084838660388e-01,1.176270961657521763e-01,-1.976312318113862543e-03,-1.976312318121297134e-03
3.155000000000000249e+00,5.000000000000000000e-01,-1.910763934802062539e-02,1.211180944670341986e-01,1.191711704202405020e-01,-1.946924046793696572e-03,-1.946924046801303118e-03
3.160000000000000142e+00,5.000000000000000000e-01,-1.873001136097745406e-02,1.232481808197620349e-01,1.213302083786715890e-01,-1.917972441090445845e-03,-1.917972441098228899e-03
3.165000000000000036e+00,5.000000000000000000e-01,-1.832819937406590313e-02,1.256868754937110200e-01,1.237974244723619166e-01,-1.889451021349103366e-03,-1.889451021357454758e-03
3.169999999999999929e+00,5.000000000000000000e-01,-1.790235839037203347e-02,1.280964306780422723e-01,1.262350772741864802e-01,-1.861353403855792177e-03,-1.861353403863990046e-03
3.175000000000000266e+00,5.000000000000000000e-01,-1.745267300342126168e-02,1.303212134360103025e-01,1.284875401365903058e-01,-1.833673299419996683e-03,-1.833673299427667196e-03
3.180000000000000160e+00,5.000000000000000000e-01,-1.697935720477518340e-02,1.324834578435871435e-01,1.306770533316057303e-01,-1.806404511981413163e-03,-1.806404511988236048e-03
3.185000000000000053e+00,5.000000000000000000e-01,-1.648265415559975466e-02,1.349030580182750128e-01,1.331235170810394219e-01,-1.779540937235590814e-03,-1.779540937241633506e-03
3.189999999999999947e+00,5.000000000000000000e-01,-1.596283592248235600e-02,1.378940383575788797e-01,1.361409617962990870e-01,-1.753076561279792722e-03,-1.753076561285676037e-03
3.195000000000000284e+00,5.000000000000000000e-01,-1.542020317781701150e-02,1.415671248103129998e-01,1.398401193510326879e-01,-1.727005459280311905e-03,-1.727005459286271765e-03
3.200000000000000178e+00,5.000000000000000000e-01,-1.485508486512238970e-02,1.457623492669289922e-01,1.440610274727726625e-01,-1.701321794156329670e-03,-1.701321794162782191e-03
3.205000000000000071e+00,5.000000000000000000e-01,-1.426783782969779507e-02,1.501523528582757172e-01,1.484763330429894612e-01,-1.676019815286255987e-03,-1.676019815292832107e-03
3.209999999999999964e+00,5.000000000000000000e-01,-1.365884641506769949e-02,1.544493121717234463e-01,1.527982183144938610e-01,-1.651093857229585238e-03,-1.651093857235945385e-03
3.214999999999999858e+00,5.000000000000000000e-01,-1.302852202570457113e-02,1.585841844283850943e-01,1.569576460899144155e-01,-1.626538338470678857e-03,-1.626538338476365931e-03
3.220000000000000195e+00,5.000000000000000000e-01,-1.237730265656309184e-02,1.627460391040055077e-01,1.611436913438265006e-01,-1.602347760179007041e-03,-1.602347760183725706e-03
3.225000000000000089e+00,5.000000000000000000e-01,-1.170565238999834307e-02,1.672585662566702380e-01,1.656800495516820848e-01,-1.578516704988153219e-03,-1.578516704992327831e-03
3.229999999999999982e+00,5.000000000000000000e-01,-1.101406086068017730e-02,1.723734196079987901e-01,1.708183797722044317e-01,-1.555039835794358449e-03,-1.555039835798219727e-03
3.234999999999999876e+00,5.000000000000000000e-01,-1.030304268915746384e-02,1.781112693557665161e-01,1.765793574611965733e-01,-1.531911894569942811e-03,-1.531911894574012473e-03
3.240000000000000213e+00,5.000000000000000000e-01,-9.573136884761012169e-03,1.842497938556977022e-01,1.827406661545010746e-01,-1.509127701196627536e-03,-1.509127701200834674e-03
3.245000000000000107e+00,5.000000000000000000e-01,-8.824906218574315314e-03,1.904642707784506006e-01,1.889775886261368942e-01,-1.486682152313706373e-03,-1.486682152317813765e-03
3.250000000000000000e+00,5.000000000000000000e-01,-8.058936567236120105e-03,1.965305042441910510e-01,1.950659340240067374e-01,-1.464570220184313598e-03,-1.464570220188289801e-03
3.254999999999999893e+00,5.000000000000000000e-01,-7.275836228375902326e-03,2.024618272359452464e-01,2.010190402843662905e-01,-1.442786951578955978e-03,-1.442786951582503054e-03
3.260000000000000231e+00,5.000000000000000000e-01,-6.476235208516918467e-03,2.084949728196583973e-01,2.070736453529840038e-01,-1.421327466674393580e-03,-1.421327466677080016e-03
3.265000000000000124e+00,5.000000000000000000e-01,-5.660784484316198559e-03,2.149356300448807267e-01,2.135354430869123576e-01,-1.400186957968369006e-03,-1.400186957970423352e-03
3.270000000000000018e+00,5.000000000000000000e-01,-4.830155238042550987e-03,2.219624977053332449e-01,2.205831370161216443e-01,-1.379360689211600599e-03,-1.379360689214019671e-03
3.274999999999999911e+00,5.000000000000000000e-01,-3.985038068226351426e-03,2.295134508054473554e-01,2.281546068110902881e-01,-1.358843994357067375e-03,-1.358843994359707407e-03
3.280000000000000249e+00,5.000000000000000000e-01,-3.126142176444217033e-03,2.373242722777613722e-01,2.359856400012422251e-01,-1.338632276519147180e-03,-1.338632276522207449e-03
3.285000000000000142e+00,5.000000000000000000e-01,-2.254194531231702020e-03,2.450936689903174537e-01,2.437749479833636879e-01,-1.318721006953765817e-03,-1.318721006956793344e-03
3.290000000000000036e+00,5.000000000000000000e-01,-1.369939010144493458e-03,2.526693057772496642e-01,2.513702000531999325e-01,-1.299105724049731680e-03,-1.299105724052486855e-03
3.294999999999999929e+00,5.000000000000000000e-01,-4.741355210162376266e-04,2.601377392923984178e-01,2.588579572600609446e-01,-1.279782032337473119e-03,-1.279782032339543511e-03
3.300000000000000266e+00,5.000000000000000000e-01,4.324408965146967626e-04,2.677629988545250361e-01,2.665022532530146315e-01,-1.260745601510404601e-03,-1.260745601511725810e-03
3.305000000000000160e+00,5.000000000000000000e-01,1.349000988110653568e-03,2.758143388399964535e-01,2.745723466745347285e-01,-1.241992165461724973e-03,-1.241992165462967252e-03
3.310000000000000053e+00,5.000000000000000000e-01,2.274742219354745042e-03,2.843927821310754389e-01,2.831692646097386801e-01,-1.223517521336758840e-03,-1.223517521338463856e-03
3.314999999999999947e+00,5.000000000000000000e-01,3.208849726741252843e-03,2.933654277859640280e-01,2.921601102573675446e-01,-1.205317528596483445e-03,-1.205317528598996626e-03
3.320000000000000284e+00,5.000000000000000000e-01,4.150497283876843427e-03,3.024474092517604462e-01,3.012600211436630704e-01,-1.187388108097375827e-03,-1.187388108100044049e-03
3.325000000000000178e+00,5.000000000000000000e-01,5.098848281710258862e-03,3.113781348472784982e-01,3.102084096060968577e-01,-1.169725241181640563e-03,-1.169725241183485441e-03
3.330000000000000071e+00,5.000000000000000000e-01,6.053056721595699227e-03,3.200799055926505932e-01,3.189275806238681676e-01,-1.152324968782425518e-03,-1.152324968783336465e-03
3.334999999999999964e+00,5.000000000000000000e-01,7.012268219973873638e-03,3.286995099395227937e-01,3.275643265489783795e-01,-1.135183390544414195e-03,-1.135183390544302739e-03
3.339999999999999858e+00,5.000000000000000000e-01,7.975621023445405786e-03,3.375081751289404908e-01,3.363898784649864138e-01,-1.118296663954077008e-03,-1.118296663953490455e-03
3.345000000000000195e+00,5.000000000000000000e-01,8.942247032994853767e-03,3.467245407301977611e-01,3.456228797267126285e-01,-1.101661003485132628e-03,-1.101661003484813656e-03
3.350000000000000089e+00,5.000000000000000000e-01,9.911272836114762980e-03,3.563728425709193348e-01,3.552875698911633351e-01,-1.085272679755999725e-03,-1.085272679756068247e-03
3.354999999999999982e+00,5.000000000000000000e-01,1.088182074556947113e-02,3.662649400872122762e-01,3.651958120685146469e-01,-1.069128018697629301e-03,-1.069128018698162078e-03
3.359999999999999876e+00,5.000000000000000000e-01,1.185300984352685022e-02,3.761158942467186517e-01,3.750626708459821046e-01,-1.053223400736547077e-03,-1.053223400737085492e-03
3.365000000000000213e+00,5.000000000000000000e-01,1.282395702978495443e-02,3.857187921456936563e-01,3.846812368857062125e-01,-1.037555259987443801e-03,-1.037555259987468521e-03
3.370000000000000107e+00,5.000000000000000000e-01,1.379377807281092008e-02,3.950682529405278864e-01,3.940461328570685207e-01,-1.022120083459365780e-03,-1.022120083458248401e-03
3.375000000000000000e+00,5.000000000000000000e-01,1.476158866230870177e-02,4.043557023736620293e-01,4.033487879633904094e-01,-1.006914410271619875e-03,-1.006914410269940229e-03
3.379999999999999893e+00,5.000000000000000000e-01,1.572650546202882665e-02,4.138410351174316437e-01,4.128491002865460335e-01,-9.919348308856101859e-04,-9.919348308835725363e-04
3.385000000000000231e+00,5.000000000000000000e-01,1.668764716153407074e-02,4.236828690847416756e-01,4.227056910983991722e-01,-9.771779863425034129e-04,-9.771779863407890725e-04
3.390000000000000124e+00,5.000000000000000000e-01,1.764413552563551257e-02,4.338345512061319020e-01,4.328719106386152982e-01,-9.626405675166038733e-04,-9.626405675153676660e-04
3.395000000000000018e+00,5.000000000000000000e-01,1.859509644021686836e-02,4.440703997561746275e-01,4.431220804417984604e-01,-9.483193143761670107e-04,-9.483193143756102729e-04
3.399999999999999911e+00,5.000000000000000000e-01,1.953966095316869711e-02,4.541240363534059798e-01,4.531898253381475006e-01,-9.342110152584792715e-04,-9.342110152577023322e-04
3.405000000000000249e+00,5.000000000000000000e-01,2.047696630916074484e-02,4.638504870055458751e-01,4.629301744993947754e-01,-9.203125061510997185e-04,-9.203125061496528507e-04
3.410000000000000142e+00,5.000000000000000000e-01,2.140615697698769471e-02,4.733099342591567393e-01,4.724033135891683721e-01,-9.066206699883672115e-04,-9.066206699860955912e-04
3.415000000000000036e+00,5.000000000000000000e-01,2.232638566823322984e-02,4.827215251224633574e-01,4.818283926865075117e-01,-8.931324359558456827e-04,-8.931324359530224202e-04
3.419999999999999929e+00,5.000000000000000000e-01,2.323681434600706822e-02,4.923179225235513323e-01,4.914380777447454052e-01,-8.798447788059271524e-04,-8.798447788032670623e-04
3.425000000000000266e+00,5.000000000000000000e-01,2.413661522252316324e-02,5.021932401466013829e-01,5.013264854284174010e-01,-8.667547181839818649e-04,-8.667547181816363019e-04
3.430000000000000160e+00,5.000000000000000000e-01,2.502497174429837989e-02,5.122399685346117337e-01,5.113861092166496203e-01,-8.538593179621134510e-04,-8.538593179604187346e-04
3.435000000000000053e+00,5.000000000000000000e-01,2.590107956377041970e-02,5.222133764669644185e-01,5.213722207813782372e-01,-8.411556855861812565e-04,-8.411556855843002741e-04
3.439999999999999947e+00,5.000000000000000000e-01,2.676414749614493965e-02,5.318813074613062408e-01,5.310526664898788107e-01,-8.286409714274300953e-04,-8.286409714252816403e-04
3.445000000000000284e+00,5.000000000000000000e-01,2.761339846030488876e-02,5.411641919129459577e-01,5.403478795447964611e-01,-8.163123681494965922e-04,-8.163123681468753166e-04
3.450000000000000178e+00,5.000000000000000000e-01,2.844807040263031342e-02,5.501774617492832808e-01,5.493732946392024807e-01,-8.041671100808001071e-04,-8.041671100777605464e-04
3.455000000000000071e+00,5.000000000000000000e-01,2.926741720260245261e-02,5.591509841207913389e-01,5.583587816481934141e-01,-7.922024725979248672e-04,-7.922024725947722241e-04
3.459999999999999964e+00,5.000000000000000000e-01,3.007070955908304477e-02,5.682777037262800590e-01,5.674972879547621751e-01,-7.804157715178838828e-04,-7.804157715148614524e-04
3.464999999999999858e+00,5.000000000000000000e-01,3.085723585618792286e-02,5.775874799571095730e-01,5.768186755946114186e-01,-7.688043624981544255e-04,-7.688043624960898877e-04
3.470000000000000195e+00,5.000000000000000000e-01,3.162630300769579683e-02,5.869250484994590344e-01,5.861676828590103305e-01,-7.573656404487039140e-04,-7.573656404474861381e-04
3.475000000000000089e+00,5.000000000000000000e-01,3.237723727896126003e-02,5.960446214108012786e-01,5.952985243718531549e-01,-7.460970389481236253e-04,-7.460970389475807653e-04
3.479999999999999982e+00,5.000000000000000000e-01,3.310938508532867280e-02,6.047602153898137267e-01,6.040252193601416408e-01,-7.349960296720858821e-04,-7.349960296715483347e-04
3.484999999999999876e+00,5.000000000000000000e-01,3.382211376606967385e-02,6.130565746202983890e-01,6.123325144984703705e-01,-7.240601218280184881e-04,-7.240601218267570189e-04
3.490000000000000213e+00,5.000000000000000000e-01,3.451481233290108058e-02,6.210915260614485733e-01,6.203782391998500234e-01,-7.132868615985499261e-04,-7.132868615967502589e-04
3.495000000000000107e+00,5.000000000000000000e-01,3.518689219216770275e-02,6.290896860507408928e-01,6.283870122191457241e-01,-7.026738315951686076e-04,-7.026738315933597247e-04
3.500000000000000000e+00,5.000000000000000000e-01,3.583778783980876015e-02,6.371956831336063054e-01,6.365034644832885391e-01,-6.922186503177663042e-04,-6.922186503169123865e-04
3.504999999999999893e+00,5.000000000000000000e-01,3.646695752825881987e-02,6.453796166869656403e-01,6.446976977153408006e-01,-6.819189716248397204e-04,-6.819189716244670801e-04
3.510000000000000231e+00,5.000000000000000000e-01,3.707388390446920978e-02,6.534534710336636909e-01,6.527816985494589996e-01,-6.717724842046912670e-04,-6.717724842058498454e-04
3.515000000000000124e+00,5.000000000000000000e-01,3.765807461827088559e-02,6.611867574862758667e-01,6.605249805752095860e-01,-6.617769110662807819e-04,-6.617769110674816442e-04
3.520000000000000018e+00,5.000000000000000000e-01,3.821906290033622727e-02,6.684474793061738751e-01,6.677955492971510143e-01,-6.519300090228608013e-04,-6.519300090236944444e-04
3.524999999999999911e+00,5.000000000000000000e-01,3.875640810903410727e-02,6.752795561590108075e-01,6.746373265908155448e-01,-6.422295681952627788e-04,-6.422295681958266724e-04
3.530000000000000249e+00,5.000000000000000000e-01,3.926969624551117366e-02,6.818688956092205933e-01,6.812362221977019683e-01,-6.326734115186249952e-04,-6.326734115184336335e-04
3.535000000000000142e+00,5.000000000000000000e-01,3.975854043637060131e-02,6.884208558531782485e-01,6.877975964589253532e-01,-6.232593942528952269e-04,-6.232593942530254396e-04
3.540000000000000036e+00,5.000000000000000000e-01,4.022258138335989275e-02,6.950272096710210512e-01,6.944132242675131739e-01,-6.139854035078773364e-04,-6.139854035087906683e-04
3.544999999999999929e+00,5.000000000000000000e-01,4.066148777951894555e-02,7.016063121146277615e-01,7.010014627568588175e-01,-6.048493577689439959e-04,-6.048493577705678055e-04
3.550000000000000266e+00,5.000000000000000000e-01,4.107495669128148619e-02,7.079531198483716148e-01,7.073572706419409828e-01,-5.958492064306319946e-04,-5.958492064337199108e-04
3.555000000000000160e+00,5.000000000000000000e-01,4.146271390606350027e-02,7.138662389644860884e-01,7.132792560351435274e-01,-5.869829293425610217e-04,-5.869829293458568879e-04
3.560000000000000053e+00,5.000000000000000000e-01,4.182451424491639980e-02,7.192712152742556375e-01,7.186929667379031716e-01,-5.782485363524658695e-04,-5.782485363554350655e-04
3.564999999999999947e+00,5.000000000000000000e-01,4.216014183986300373e-02,7.242626771455399348e-01,7.236930330786757182e-01,-5.696440668642166472e-04,-5.696440668668614499e-04
3.570000000000000284e+00,5.000000000000000000e-01,4.246941037557998289e-02,7.290399039278276927e-01,7.284787363384273018e-01,-5.611675894003909093e-04,-5.611675894023735898e-04
3.575000000000000178e+00,5.000000000000000000e-01,4.275216329513209512e-02,7.337776612625009909e-01,7.332248440613331475e-01,-5.528172011678433861e-04,-5.528172011702652770e-04
3.580000000000000071e+00,5.000000000000000000e-01,4.300827396950949316e-02,7.385142682451520946e-01,7.379696772175157182e-01,-5.445910276363763458e-04,-5.445910276395275794e-04
3.584999999999999964e+00,5.000000000000000000e-01,4.323764583076164514e-02,7.431269863634567541e-01,7.425904991413401213e-01,-5.364872221166328004e-04,-5.364872221208065450e-04
3.589999999999999858e+00,5.000000000000000000e-01,4.344021246856769047e-02,7.474090719111968761e-01,7.468805679458477842e-01,-5.285039653490919420e-04,-5.285039653534861050e-04
3.595000000000000195e+00,5.000000000000000000e-01,4.361593769012676869e-02,7.511987919105957978e-01,7.506781524455006238e-01,-5.206394650951740033e-04,-5.206394650989612299e-04
3.600000000000000089e+00,5.000000000000000000e-01,4.376481554329719748e-02,7.544787010249419668e-01,7.539658090692050729e-01,-5.128919557368938342e-04,-5.128919557399418518e-04
3.604999999999999982e+00,5.000000000000000000e-01,4.388687030295851388e-02,7.573832044147200682e-01,7.568779447168367813e-01,-5.052596978832868402e-04,-5.052596978855476186e-04
3.609999999999999876e+00,5.000000000000000000e-01,4.398215642061462094e-02,7.601108339438555905e-01,7.596130929658748698e-01,-4.977409779807207002e-04,-4.977409779823824569e-04
3.615000000000000213e+00,5.000000000000000000e-01,4.405075843730245355e-02,7.627975629376725353e-01,7.623072288297432220e-01,-4.903341079293133120e-04,-4.903341079313253744e-04
3.620000000000000107e+00,5.000000000000000000e-01,4.409279085991437558e-02,7.654312347293864560e-01,7.649481973046791117e-01,-4.830374247073443428e-04,-4.830374247099327128e-04
3.625000000000000000e+00,5.000000000000000000e-01,4.410839800108827535e-02,7.678603285658776034e-01,7.673844792758809374e-01,-4.758492899966659806e-04,-4.758492900005068752e-04
3.629999999999999893e+00,5.000000000000000000e-01,4.409775378286300007e-02,7.698903477500241843e-01,7.694215796602041912e-01,-4.687680898199930724e-04,-4.687680898236414127e-04
3.635000000000000231e+00,5.000000000000000000e-01,4.406106150434190016e-02,7.714061630116841872e-01,7.709443707775107679e-01,-4.617922341734193026e-04,-4.617922341771607759e-04
3.640000000000000124e+00,5.000000000000000000e-01,4.399855357365085873e-02,7.724431314023925133e-01,7.719882112457155943e-01,-4.549201566769189853e-04,-4.549201566804245904e-04
3.645000000000000018e+00,5.000000000000000000e-01,4.391049120452113902e-02,7.731629761343149498e-01,7.727148258200936537e-01,-4.481503142212961421e-04,-4.481503142239191525e-04
3.649999999999999911e+00,5.000000000000000000e-01,4.379716407787041105e-02,7.737507990065215502e-01,7.733093178199008655e-01,-4.414811866206846958e-04,-4.414811866239599621e-04
3.655000000000000249e+00,5.000000000000000000e-01,4.365888996879847828e-02,7.742989257274428549e-01,7.738640144511634844e-01,-4.349112762793705400e-04,-4.349112762826419032e-04
3.660000000000000142e+00,5.000000000000000000e-01,4.349601433945625428e-02,7.747507121689192200e-01,7.743222730610710425e-01,-4.284391078481775139e-04,-4.284391078526447521e-04
3.665000000000000036e+00,5.000000000000000000e-01,4.330890989828868609e-02,7.749388385569750959e-01,7.745167753290733703e-01,-4.220632279017255684e-04,-4.220632279071718411e-04
3.669999999999999929e+00,5.000000000000000000e-01,4.309797612619302443e-02,7.746928251406175470e-01,7.742770429360079643e-01,-4.157822046095827062e-04,-4.157822046146343836e-04
3.675000000000000266e+00,5.000000000000000000e-01,4.286363877017453083e-02,7.739473469144946272e-01,7.735377522870803269e-01,-4.095946274143003052e-04,-4.095946274182510837e-04
3.680000000000000160e+00,5.000000000000000000e-01,4.260634930512213758e-02,7.727833001372919064e-01,7.723798010305751305e-01,-4.034991067167759127e-04,-4.034991067203634835e-04
3.685000000000000053e+00,5.000000000000000000e-01,4.232658436436394223e-02,7.713766863399516005e-01,7.709791920663835452e-01,-3.974942735680553341e-04,-3.974942735713558623e-04
3.689999999999999947e+00,5.000000000000000000e-01,4.202484513970264346e-02,7.698886012156684888e-01,7.694970224363086864e-01,-3.915787793598024535e-04,-3.915787793633043181e-04
3.695000000000000284e+00,5.000000000000000000e-01,4.170165675166673941e-02,7.683661823339771324e-01,7.679804310384531485e-01,-3.857512955239839059e-04,-3.857512955280842501e-04
3.700000000000000178e+00,5.000000000000000000e-01,4.135756759075127215e-02,7.667165899981435162e-01,7.663365794849087420e-01,-3.800105132347741943e-04,-3.800105132399666011e-04
3.705000000000000071e+00,5.000000000000000000e-01,4.099314863045529223e-02,7.647694252915824276e-01,7.643950701484663046e-01,-3.743551431161229459e-04,-3.743551431225737862e-04
3.709999999999999964e+00,5.000000000000000000e-01,4.060899271296034008e-02,7.623872418071075963e-01,7.620184578921536112e-01,-3.687839149539851036e-04,-3.687839149602891971e-04
3.714999999999999858e+00,5.000000000000000000e-01,4.020571380832534125e-02,7.595541158364298440e-01,7.591908202590220700e-01,-3.632955774077739619e-04,-3.632955774137939403e-04
3.720000000000000195e+00,5.000000000000000000e-01,3.978394624810772939e-02,7.563869196864365652e-01,7.560290307887020944e-01,-3.578888977344707456e-04,-3.578888977399533934e-04
3.725000000000000089e+00,5.000000000000000000e-01,3.934434393435022603e-02,7.530632048293430802e-01,7.527106421678326775e-01,-3.525626615104027195e-04,-3.525626615157599793e-04
3.729999999999999982e+00,5.000000000000000000e-01,3.888757952490329989e-02,7.497120589952226410e-01,7.493647433228618482e-01,-3.473156723607928598e-04,-3.473156723664001908e-04
3.734999999999999876e+00,5.000000000000000000e-01,3.841434359608411619e-02,7.463369636005188212e-01,7.459948168488276243e-01,-3.421467516911969042e-04,-3.421467516973733330e-04
3.740000000000000213e+00,5.000000000000000000e-01,3.792534378369696868e-02,7.428186923605331060e-01,7.424816376221098357e-01,-3.370547384232702726e-04,-3.370547384304965343e-04
3.745000000000000107e+00,5.000000000000000000e-01,3.742130390346996849e-02,7.389953994965260398e-01,7.386633610077897316e-01,-3.320384887363081461e-04,-3.320384887439520425e-04
3.750000000000000000e+00,5.000000000000000000e-01,3.690296305198625254e-02,7.347685976515445638e-01,7.344415007757357783e-01,-3.270968758087855477e-04,-3.270968758160282893e-04
3.754999999999999893e+00,5.000000000000000000e-01,3.637107468921205178e-02,7.301681212519400832e-01,7.298458924623738575e-01,-3.222287895662256929e-04,-3.222287895728220873e-04
3.760000000000000231e+00,5.000000000000000000e-01,3.582640570374684419e-02,7.253357911263992319e-01,7.250183579899653896e-01,-3.174331364338423001e-04,-3.174331364395327352e-04
3.765000000000000124e+00,5.000000000000000000e-01,3.526973546194163422e-02,7.204390787294585596e-01,7.201263698903688226e-01,-3.127088390897370118e-04,-3.127088390955490944e-04
3.770000000000000018e+00,5.000000000000000000e-01,3.470185484205123849e-02,7.155698921190037920e-01,7.152618372827764803e-01,-3.080548362273116680e-04,-3.080548362331020666e-04
3.774999999999999911e+00,5.000000000000000000e-01,3.412356525460467221e-02,7.106922444686237794e-01,7.103887743863108728e-01,-3.034700823129066194e-04,-3.034700823195147232e-04
3.780000000000000249e+00,5.000000000000000000e-01,3.353567765019487695e-02,7.056710434397640563e-01,7.053720898924085159e-01,-2.989535473555404721e-04,-2.989535473629928984e-04
3.785000000000000142e+00,5.000000000000000000e-01,3.293901151590380300e-02,7.003628721724587392e-01,7.000683679557837547e-01,-2.945042166749844981e-04,-2.945042166818534609e-04
3.790000000000000036e+00,5.000000000000000000e-01,3.233439386159356332e-02,6.947109391332290107e-01,6.944208180425577304e-01,-2.901210906712803350e-04,-2.901210906772033315e-04
3.794999999999999929e+00,5.000000000000000000e-01,3.172265819730600567e-02,6.887844969532288530e-01,6.884986937686248254e-01,-2.858031846040276491e-04,-2.858031846089760021e-04
3.800000000000000266e+00,5.000000000000000000e-01,3.110464350302401260e-02,6.827386763620190147e-01,6.824571268336477869e-01,-2.815495283712277086e-04,-2.815495283752607780e-04
3.805000000000000160e+00,5.000000000000000000e-01,3.048119319205862265e-02,6.767209790287286308e-01,6.764436198624376173e-01,-2.773591662910135369e-04,-2.773591662949781932e-04
3.810000000000000053e+00,5.000000000000000000e-01,2.985315406933036417e-02,6.707838415101942120e-01,6.705106103533049478e-01,-2.732311568892642484e-04,-2.732311568936680608e-04
3.814999999999999947e+00,5.000000000000000000e-01,2.922137528582395213e-02,6.648581069753585204e-01,6.645889424026709680e-01,-2.691645726875524502e-04,-2.691645726925687826e-04
3.820000000000000284e+00,5.000000000000000000e-01,2.858670729049599471e-02,6.588032803390819758e-01,6.585381218390868874e-01,-2.651584999950884480e-04,-2.651585000007269498e-04
3.825000000000000178e+00,5.000000000000000000e-01,2.795000078092224963e-02,6.525020090702154940e-01,6.522407970315102776e-01,-2.612120387052163650e-04,-2.612120387102590978e-04
3.830000000000000071e+00,5.000000000000000000e-01,2.731210565396797324e-02,6.459388699612390594e-01,6.456815456591487035e-01,-2.573243020903559497e-04,-2.573243020946133948e-04
3.834999999999999964e+00,5.000000000000000000e-01,2.667386995776991135e-02,6.392141685415883012e-01,6.389606741249819200e-01,-2.534944166063812787e-04,-2.534944166098131581e-04
3.839999999999999858e+00,5.000000000000000000e-01,2.603613884631242326e-02,6.324849099449306733e-01,6.322351884232353392e-01,-2.497215216953341255e-04,-2.497215216986799192e-04
3.845000000000000195e+00,5.000000000000000000e-01,2.539975353788047688e-02,6.258709462926030920e-01,6.256249415230084043e-01,-2.460047695946876445e-04,-2.460047695979521772e-04
3.850000000000000089e+00,5.000000000000000000e-01,2.476555027866475522e-02,6.193856917089596292e-01,6.191433483838146845e-01,-2.423433251449447212e-04,-2.423433251482328083e-04
3.854999999999999982e+00,5.000000000000000000e-01,2.413435931278875776e-02,6.129346028128825896e-01,6.126958664472796912e-01,-2.387363656028984593e-04,-2.387363656067900946e-04
3.859999999999999876e+00,5.000000000000000000e-01,2.350700386002181619e-02,6.063815032703500085e-01,6.061463201898913411e-01,-2.351830804586674262e-04,-2.351830804631377544e-04
3.865000000000000213e+00,5.000000000000000000e-01,2.288429910242855206e-02,5.996402153396886980e-01,5.994085326684355230e-01,-2.316826712531749877e-04,-2.316826712573057437e-04
3.870000000000000107e+00,5.000000000000000000e-01,2.226705118119787566e-02,5.927336107508857088e-01,5.925053763994885259e-01,-2.282343513971829552e-04,-2.282343514008631710e-04
3.875000000000000000e+00,5.000000000000000000e-01,2.165605620488031402e-02,5.857834005096788088e-01,5.855585631636803789e-01,-2.248373459984298606e-04,-2.248373460005537855e-04
3.879999999999999893e+00,5.000000000000000000e-01,2.105209927024890432e-02,5.789379582498722643e-01,5.787164673581900454e-01,-2.214908916822189155e-04,-2.214908916845580546e-04
3.885000000000000231e+00,5.000000000000000000e-01,2.045595349698341864e-02,5.722843010716963663e-01,5.720661068352677070e-01,-2.181942364286593161e-04,-2.181942364313637771e-04
3.890000000000000124e+00,5.000000000000000000e-01,1.986837907736068234e-02,5.657997113800875555e-01,5.655847647406897494e-01,-2.149466393978061163e-04,-2.149466394011209018e-04
3.895000000000000018e+00,5.000000000000000000e-01,1.929012234211526650e-02,5.593728722495906469e-01,5.591611248788249666e-01,-2.117473707656802873e-04,-2.117473707695347886e-04
3.899999999999999911e+00,5.000000000000000000e-01,1.872191484361515265e-02,5.528803424212275219e-01,5.526717467096670111e-01,-2.085957115605108214e-04,-2.085957115642002259e-04
3.905000000000000249e+00,5.000000000000000000e-01,1.816447245747555145e-02,5.462696186499229611e-01,5.460641276964224300e-01,-2.054909535005311483e-04,-2.054909535034256970e-04
3.910000000000000142e+00,5.000000000000000000e-01,1.761849450371157089e-02,5.395965206299111472e-01,5.393940882310757079e-01,-2.024323988354392867e-04,-2.024323988373389986e-04
3.915000000000000036e+00,5.000000000000000000e-01,1.708466288850637310e-02,5.329939952517513957e-01,5.327945758915608732e-01,-1.994193601905225322e-04,-1.994193601914502839e-04
3.919999999999999929e+00,5.000000000000000000e-01,1.656364126764629102e-02,5.265928081426695107e-01,5.263963569822579514e-01,-1.964511604115593002e-04,-1.964511604124782429e-04
3.925000000000000266e+00,5.000000000000000000e-01,1.605607423264732853e-02,5.204445488045096324e-01,5.202510216720943603e-01,-1.935271324152720851e-04,-1.935271324165122498e-04
3.930000000000000160e+00,5.000000000000000000e-01,1.556258652057118143e-02,5.144952759546452814e-01,5.143046293356074994e-01,-1.906466190377820169e-04,-1.906466190393670392e-04
3.935000000000000053e+00,5.000000000000000000e-01,1.508378224849686589e-02,5.086257015262625192e-01,5.084378925533753479e-01,-1.878089728871712438e-04,-1.878089728891966419e-04
3.939999999999999947e+00,5.000000000000000000e-01,1.462024417358745790e-02,5.027318133092976149e-01,5.025467997530981279e-01,-1.850135561994870059e-04,-1.850135562013180337e-04
3.945000000000000284e+00,5.000000000000000000e-01,1.417253297965704109e-02,4.967947704360342609e-01,4.966125106953404034e-01,-1.822597406938575304e-04,-1.822597406951094858e-04
3.950000000000000178e+00,5.000000000000000000e-01,1.374118659111278271e-02,4.908963002802142483e-01,4.907167533727816444e-01,-1.795469074326039305e-04,-1.795469074331175442e-04
3.955000000000000071e+00,5.000000000000000000e-01,1.332671951511094771e-02,4.851706187010362825e-01,4.849937442543543198e-01,-1.768744466819627270e-04,-1.768744466822212550e-04
3.959999999999999964e+00,5.000000000000000000e-01,1.292962221273403003e-02,4.797238822680186532e-01,4.795496405102425697e-01,-1.742417577760835279e-04,-1.742417577768484867e-04
3.965000000000000302e+00,5.000000000000000000e-01,1.255036049995793962e-02,4.745721776419503102e-01,4.744005293929676181e-01,-1.716482489826920421e-04,-1.716482489842020918e-04
3.970000000000000195e+00,5.000000000000000000e-01,1.218937497914390766e-02,4.696367555693283236e-01,4.694676622319595705e-01,-1.690933373687530938e-04,-1.690933373715639693e-04
3.975000000000000089e+00,5.000000000000000000e-01,1.184708050174989105e-02,4.647987639678731742e-01,4.646321875192010453e-01,-1.665764486721288407e-04,-1.665764486754841211e-04
3.979999999999999982e+00,5.000000000000000000e-01,1.152386566292052175e-02,4.599783327510986175e-01,4.598142357339290998e-01,-1.640970171695177449e-04,-1.640970171729596531e-04
3.984999999999999876e+00,5.000000000000000000e-01,1.122009232857405434e-02,4.551880180986611069e-01,4.550263636131097744e-01,-1.616544855513324386e-04,-1.616544855544890119e-04
3.990000000000000213e+00,5.000000000000000000e-01,1.093609519556490092e-02,4.505273605294619066e-01,4.503681122246651625e-01,-1.592483047967441223e-04,-1.592483047990852401e-04
3.995000000000000107e+00,5.000000000000000000e-01,1.067218138546058293e-02,4.461227257709471927e-01,4.459658478368987433e-01,-1.568779340484494078e-04,-1.568779340510201054e-04
4.000000000000000000e+00,5.000000000000000000e-01,1.042863007243012216e-02,4.420509133970575988e-01,4.418963705565623346e-01,-1.545428404952642332e-04,-1.545428404985417763e-04
4.004999999999999893e+00,5.000000000000000000e-01,1.020569214569926400e-02,4.382947207825197422e-01,4.381424782832695763e-01,-1.522424992501658636e-04,-1.522424992542722522e-04
4.009999999999999787e+00,5.000000000000000000e-01,1.000358990698562225e-02,4.347579601500383140e-01,4.346079837568063708e-01,-1.499763932319431170e-04,-1.499763932374495088e-04
4.014999999999999680e+00,5.000000000000000000e-01,9.822516803283727616e-03,4.313297300538734280e-01,4.311819860408214744e-01,-1.477440130519536154e-04,-1.477440130579001391e-04
4.020000000000000462e+00,5.000000000000000000e-01,9.662637195326857081e-03,4.279569354936134662e-01,4.278113906367174701e-01,-1.455448568959960554e-04,-1.455448569017213476e-04
4.025000000000000355e+00,5.000000000000000000e-01,9.524086162008942036e-03,4.246793958888256393e-01,4.245360174584121848e-01,-1.433784304134544385e-04,-1.433784304186883161e-04
4.030000000000000249e+00,5.000000000000000000e-01,9.406969341004906004e-03,4.216059653366371340e-01,4.214647210900304697e-01,-1.412442466066643476e-04,-1.412442466112980922e-04
4.035000000000000142e+00,5.000000000000000000e-01,9.311362805784758473e-03,4.188474183334700562e-01,4.187082765077493329e-01,-1.391418257207233111e-04,-1.391418257254888676e-04
4.040000000000000036e+00,5.000000000000000000e-01,9.237312979171095895e-03,4.164488090392390873e-01,4.163117383441015673e-01,-1.370706951375200155e-04,-1.370706951429740946e-04
4.044999999999999929e+00,5.000000000000000000e-01,9.184836583545151478e-03,4.143637954195598105e-01,4.142287650302906576e-01,-1.350303892691528951e-04,-1.350303892751711387e-04
4.049999999999999822e+00,5.000000000000000000e-01,9.153920627761876622e-03,4.124865156128381671e-01,4.123534951633862633e-01,-1.330204494519038327e-04,-1.330204494587014280e-04
4.054999999999999716e+00,5.000000000000000000e-01,9.144522430789215478e-03,4.107202541824186981e-01,4.105892137585728241e-01,-1.310404238458739989e-04,-1.310404238524578980e-04
4.060000000000000497e+00,5.000000000000000000e-01,9.156569682041874186e-03,4.090392936319943162e-01,4.089102037646640819e-01,-1.290898673302343092e-04,-1.290898673361779868e-04
4.065000000000000391e+00,5.000000000000000000e-01,9.189960538334918799e-03,4.075051865704577003e-01,4.073780182290523966e-01,-1.271683414053037531e-04,-1.271683414105573902e-04
4.070000000000000284e+00,5.000000000000000000e-01,9.244563757337526805e-03,4.062278108090277007e-01,4.061025353949338501e-01,-1.252754140938505678e-04,-1.252754140988061578e-04
4.075000000000000178e+00,5.000000000000000000e-01,9.320218867362634746e-03,4.052963768595069793e-01,4.051729661996624210e-01,-1.234106598445583458e-04,-1.234106598496884652e-04
4.080000000000000071e+00,5.000000000000000000e-01,9.416736373283576128e-03,4.047241084208141326e-01,4.046025347613779188e-01,-1.215736594362137879e-04,-1.215736594420153944e-04
4.084999999999999964e+00,5.000000000000000000e-01,9.533897998324509376e-03,4.044411676857926352e-01,4.043214036859089089e-01,-1.197639998837263242e-04,-1.197639998905145411e-04
4.089999999999999858e+00,5.000000000000000000e-01,9.671456961427672000e-03,4.043396502781704260e-01,4.042216690038247240e-01,-1.179812743457020474e-04,-1.179812743531595830e-04
4.094999999999999751e+00,5.000000000000000000e-01,9.829138289856379634e-03,4.043417195232164030e-01,4.042254944411839412e-01,-1.162250820324617351e-04,-1.162250820398043588e-04
4.099999999999999645e+00,5.000000000000000000e-01,1.000663916665021566e-02,4.044477866291051882e-01,4.043332916009900746e-01,-1.144950281151135840e-04,-1.144950281222362366e-04
4.105000000000000426e+00,5.000000000000000000e-01,1.020362931250571453e-02,4.047347297642889807e-01,4.046219390406495808e-01,-1.127907236393999035e-04,-1.127907236455260524e-04
4.110000000000000320e+00,5.000000000000000000e-01,1.041975140161303937e-02,4.053059121836102285e-01,4.051948003981755697e-01,-1.111117854346588274e-04,-1.111117854407143947e-04
4.115000000000000213e+00,5.000000000000000000e-01,1.065462151093942572e-02,4.062250133295015053e-01,4.061155554934694489e-01,-1.094578360320563881e-04,-1.094578360387857600e-04
4.120000000000000107e+00,5.000000000000000000e-01,1.090782960240677807e-02,4.074754441179577746e-01,4.073676156143792304e-01,-1.078285035785442325e-04,-1.078285035859270801e-04
4.125000000000000000e+00,5.000000000000000000e-01,1.117894003737189557e-02,4.089705120634847257e-01,4.088642886417334088e-01,-1.062234217513169376e-04,-1.062234217600320393e-04
4.129999999999999893e+00,5.000000000000000000e-01,1.146749212277847763e-02,4.106073020615115809e-01,4.105026598318323172e-01,-1.046422296792637319e-04,-1.046422296884667787e-04
4.134999999999999787e+00,5.000000000000000000e-01,1.177300068830996332e-02,4.123298701108258912e-01,4.122267855389675217e-01,-1.030845718583695003e-04,-1.030845718670408273e-04
4.139999999999999680e+00,5.000000000000000000e-01,1.209495669383540105e-02,4.141619390311735427e-01,4.140603889331015974e-01,-1.015500980719452606e-04,-1.015500980801835166e-04
4.145000000000000462e+00,5.000000000000000000e-01,1.243282786640310944e-02,4.161889524888292557e-01,4.160889140255140117e-01,-1.000384633152440195e-04,-1.000384633223112016e-04
4.150000000000000355e+00,5.000000000000000000e-01,1.278605936599952475e-02,4.185014117099067343e-01,4.184028623821936521e-01,-9.854932771308222428e-05,-9.854932772036001268e-05
4.155000000000000249e+00,5.000000000000000000e-01,1.315407447925828928e-02,4.211355858600805413e-01,4.210385035036309787e-01,-9.708235644956264565e-05,-9.708235645747436706e-05
4.160000000000000142e+00,5.000000000000000000e-01,1.353627534026665032e-02,4.240488741251304816e-01,4.239532369054416772e-01,-9.563721968880445345e-05,-9.563721969782263028e-05
4.165000000000000036e+00,5.000000000000000000e-01,1.393204367758543553e-02,4.271448540646741732e-01,4.270506404721716720e-01,-9.421359250250116446e-05,-9.421359251251516743e-05
4.169999999999999929e+00,5.000000000000000000e-01,1.434074158656659277e-02,4.303316489294850555e-01,4.302388377746885761e-01,-9.281115479647938926e-05,-9.281115480667635135e-05
4.174999999999999822e+00,5.000000000000000000e-01,1.476171232602043956e-02,4.335765281876384214e-01,4.334850985964007752e-01,-9.142959123764615725e-05,-9.142959124752567850e-05
4.179999999999999716e+00,5.000000000000000000e-01,1.519428113825478828e-02,4.369224973668012213e-01,4.368324287756165658e-01,-9.006859118465548875e-05,-9.006859119359144239e-05
4.185000000000000497e+00,5.000000000000000000e-01,1.563775609148096088e-02,4.404569481349765447e-01,4.403682202863600792e-01,-8.872784861646554333e-05,-8.872784862493320295e-05
4.190000000000000391e+00,5.000000000000000000e-01,1.609142894355231751e-02,4.442526793472921787e-01,4.441652722852269530e-01,-8.740706206522563804e-05,-8.740706207443059580e-05
4.195000000000000284e+00,5.000000000000000000e-01,1.655457602597643768e-02,4.483186939631028101e-01,4.482325880285525366e-01,-8.610593455027348853e-05,-8.610593456007582813e-05
4.200000000000000178e+00,5.000000000000000000e-01,1.702645914711587577e-02,4.525915568944036682e-01,4.525067327208962542e-01,-8.482417350741400242e-05,-8.482417351827186704e-05
4.205000000000000071e+00,5.000000000000000000e-01,1.750632651346992197e-02,4.569722266456724968e-01,4.568886651549456945e-01,-8.356149072680230105e-05,-8.356149073812850036e-05
4.209999999999999964e+00,5.000000000000000000e-01,1.799341366790700031e-02,4.613846476307298383e-01,4.613023300284438966e-01,-8.231760228594175999e-05,-8.231760229674487241e-05
4.214999999999999858e+00,5.000000000000000000e-01,1.848694444369712239e-02,4.658190257779364907e-01,4.657379335494506445e-01,-8.109222848584618504e-05,-8.109222849541981219e-05
4.219999999999999751e+00,5.000000000000000000e-01,1.898613193317314277e-02,4.703328065246110135e-01,4.702529214308228123e-01,-7.988509378820118911e-05,-7.988509379685615822e-05
4.224999999999999645e+00,5.000000000000000000e-01,1.949017946983369609e-02,4.750092887245407347e-01,4.749305927977858222e-01,-7.869592675491254852e-05,-7.869592676325397990e-05
4.230000000000000426e+00,5.000000000000000000e-01,1.999828162268261350e-02,4.799004189875847870e-01,4.798228945275983537e-01,-7.752445998643331393e-05,-7.752445999535429203e-05
4.235000000000000320e+00,5.000000000000000000e-01,2.050962520158379140e-02,4.849899073731616661e-01,4.849135369430996878e-01,-7.637043006197830053e-05,-7.637043007237487779e-05
4.240000000000000213e+00,5.000000000000000000e-01,2.102339027240094152e-02,4.901995776931120652e-01,4.901243441156306613e-01,-7.523357748140391266e-05,-7.523357749285072946e-05
4.245000000000000107e+00,5.000000000000000000e-01,2.153875118067421005e-02,4.954344150658923085e-01,4.953603014192876630e-01,-7.411364660464547782e-05,-7.411364661632886754e-05
4.250000000000000000e+00,5.000000000000000000e-01,2.205487758257883985e-02,5.006375249651797699e-01,5.005645145795847295e-01,-7.301038559504036130e-05,-7.301038560596005255e-05
4.254999999999999893e+00,5.000000000000000000e-01,2.257093548190175145e-02,5.058203615993840385e-01,5.057484380530217205e-01,-7.192354636231801379e-05,-7.192354637192060270e-05
4.259999999999999787e+00,5.000000000000000000e-01,2.308608827176294662e-02,5.110495617026311610e-01,5.109787088181240167e-01,-7.085288450714433139e-05,-7.085288451569394315e-05
4.264999999999999680e+00,5.000000000000000000e-01,2.359949777980414887e-02,5.163992167080833084e-01,5.163294185488167543e-01,-6.979815926655419389e-05,-6.979815927515731102e-05
4.270000000000000462e+00,5.000000000000000000e-01,2.411032531556280001e-02,5.218990120425925916e-01,5.218302529091318753e-01,-6.875913346071627075e-05,-6.875913347051057370e-05
4.275000000000000355e+00,5.000000000000000000e-01,2.461773271874478225e-02,5.275108680972451225e-01,5.274431325238051471e-01,-6.773557343997538283e-05,-6.773557345098469695e-05
4.280000000000000249e+00,5.000000000000000000e-01,2.512088340711268741e-02,5.331483964836666312e-01,5.330816692346359575e-01,-6.672724903067361879e-05,-6.672724904236080321e-05
4.285000000000000142e+00,5.000000000000000000e-01,2.561894342270121250e-02,5.387264080550537848e-01,5.386606741215702598e-01,-6.573393348352496446e-05,-6.573393349526153429e-05
4.290000000000000036e+00,5.000000000000000000e-01,2.611108247507700625e-02,5.442089967365789649e-01,5.441442413331556427e-01,-6.475540342332219979e-05,-6.475540343421188575e-05
4.294999999999999929e+00,5.000000000000000000e-01,2.659647498036358734e-02,5.496260215089830981e-01,5.495622300701856755e-01,-6.379143879742255052e-05,-6.379143880744438686e-05
4.299999999999999822e+00,5.000000000000000000e-01,2.707430109475587182e-02,5.550480456844155697e-01,5.549852038615875616e-01,-6.284182282800809816e-05,-6.284182283748177542e-05
4.304999999999999716e+00,5.000000000000000000e-01,2.754374774125559894e-02,5.605360144626923002e-01,5.604741081207296194e-01,-6.190634196268085532e-05,-6.190634197242668088e-05
4.310000000000000497e+00,5.000000000000000000e-01,2.800400962836905455e-02,5.660976103937356285e-01,5.660366256079083502e-01,-6.098478582727828723e-05,-6.098478583797374515e-05
4.315000000000000391e+00,5.000000000000000000e-01,2.845429025951587074e-02,5.716776221579984441e-01,5.716175452108201993e-01,-6.007694717824474395e-05,-6.007694719016593986e-05
4.320000000000000284e+00,5.000000000000000000e-01,2.889380293191108964e-02,5.771879471035693543e-01,5.771287644817126861e-01,-5.918262185666822717e-05,-5.918262186881757987e-05
4.325000000000000178e+00,5.000000000000000000e-01,2.932177172369388601e-02,5.825578806004858556e-01,5.824995789917459810e-01,-5.830160873987466630e-05,-5.830160875164193260e-05
4.330000000000000071e+00,5.000000000000000000e-01,2.973743246809204543e-02,5.877728508200489310e-01,5.877154171103506908e-01,-5.743370969824024286e-05,-5.743370970907984546e-05
4.334999999999999964e+00,5.000000000000000000e-01,3.014003371342627302e-02,5.928774236862028868e-01,5.928208449566532146e-01,-5.657872954967224643e-05,-5.657872955976427131e-05
4.339999999999999858e+00,5.000000000000000000e-01,3.052883766777653510e-02,5.979411553319198269e-01,5.978854188559029614e-01,-5.573647601686548825e-05,-5.573647602668142104e-05
4.344999999999999751e+00,5.000000000000000000e-01,3.090312112714988305e-02,6.030092243464939550e-01,6.029543175868106175e-01,-5.490675968333746937e-05,-5.490675969396026541e-05
4.350000000000000533e+00,5.000000000000000000e-01,3.126217638601174603e-02,6.080690548904666981e-01,6.080149654965140149e-01,-5.408939395268319572e-05,-5.408939396431086422e-05
4.355000000000000426e+00,5.000000000000000000e-01,3.160531212906188270e-02,6.130536970522814100e-01,6.130004128572770217e-01,-5.328419500438830170e-05,-5.328419501710139887e-05
4.360000000000000320e+00,5.000000000000000000e-01,3.193185430316084622e-02,6.178793765043343322e-01,6.178268855225799161e-01,-5.249098175441613279e-05,-5.249098176705631059e-05
4.365000000000000213e+00,5.000000000000000000e-01,3.224114696833588894e-02,6.224931957440820174e-01,6.224414861682703304e-01,-5.170957581168700301e-05,-5.170957582355887450e-05
4.370000000000000107e+00,5.000000000000000000e-01,3.253255312682213490e-02,6.269009007410224488e-01,6.268499609395823402e-01,-5.093980144010856748e-05,-5.093980145057030529e-05
4.375000000000000000e+00,5.000000000000000000e-01,3.280545552911991181e-02,6.311575341044887155e-01,6.311073526189712180e-01,-5.018148551749757047e-05,-5.018148552713988183e-05
4.379999999999999893e+00,5.000000000000000000e-01,3.305925745607956462e-02,6.353273278434619087e-01,6.352778933859635213e-01,-4.943445749838737413e-05,-4.943445750850620590e-05
4.384999999999999787e+00,5.000000000000000000e-01,3.329338347605226289e-02,6.394384288361271151e-01,6.393897302867506127e-01,-4.869854937650242022e-05,-4.869854938776785677e-05
4.389999999999999680e+00,5.000000000000000000e-01,3.350728017617722598e-02,6.434609674546354352e-01,6.434129938589893127e-01,-4.797359564612246885e-05,-4.797359565813513077e-05
4.395000000000000462e+00,5.000000000000000000e-01,3.370041686690695981e-02,6.473219515302277571e-01,6.472746920969643103e-01,-4.725943326344683726e-05,-4.725943327572926900e-05
4.400000000000000355e+00,5.000000000000000000e-01,3.387228625890430223e-02,6.509471639796815534e-01,6.509006080780705972e-01,-4.655590161095624069e-05,-4.655590162295774210e-05
4.405000000000000249e+00,5.000000000000000000e-01,3.402240511148060809e-02,6.543034064091931556e-01,6.542575435667321582e-01,-4.586284246099747719e-05,-4.586284247240388036e-05
4.410000000000000142e+00,5.000000000000000000e-01,3.415031485177720538e-02,6.574145554571220185e-01,6.573693753571818732e-01,-4.518009994014526853e-05,-4.518009995127386522e-05
4.415000000000000036e+00,5.000000000000000000e-01,3.425558216392887712e-02,6.603416876973313698e-01,6.602971801768355853e-01,-4.450752049578454717e-05,-4.450752050637772416e-05
4.419999999999999929e+00,5.000000000000000000e-01,3.433779954748582275e-02,6.631402231694047966e-01,6.630963782165464337e-01,-4.384495285836287337e-05,-4.384495286960517576e-05
4.424999999999999822e+00,5.000000000000000000e-01,3.439658584440669770e-02,6.658213066288375392e-01,6.657781143808257918e-01,-4.319224801174748052e-05,-4.319224802393831073e-05
4.429999999999999716e+00,5.000000000000000000e-01,3.443158673397431202e-02,6.683416345444512796e-01,6.682990852852945807e-01,-4.254925915669893755e-05,-4.254925916996520145e-05
4.435000000000000497e+00,5.000000000000000000e-01,3.444247519502560695e-02,6.706277577158434866e-01,6.705858418741639237e-01,-4.191584167956285967e-05,-4.191584169287709274e-05
4.440000000000000391e+00,5.000000000000000000e-01,3.442895193492638561e-02,6.726191568465050841e-01,6.725778649933880082e-01,-4.129185311707583850e-05,-4.129185312998209984e-05
4.445000000000000284e+00,5.000000000000000000e-01,3.439074578476262328e-02,6.743027977840688747e-01,6.742621206309424853e-01,-4.067715312638942038e-05,-4.067715313867440000e-05
4.450000000000000178e+00,5.000000000000000000e-01,3.432761406026160755e-02,6.757175748384871561e-01,6.756775032350329502e-01,-4.007160345420590630e-05,-4.007160346489816583e-05
4.455000000000000071e+00,5.000000000000000000e-01,3.423934288799775766e-02,6.769262413494502306e-01,6.768867662815480912e-01,-3.947506790213939354e-05,-3.947506791207438528e-05
4.459999999999999964e+00,5.000000000000000000e-01,3.412574749648080580e-02,6.779728794408578230e-01,6.779339920285575305e-01,-3.888741230029246765e-05,-3.888741231049043263e-05
4.464999999999999858e+00,5.000000000000000000e-01,3.398667247176680173e-02,6.788528123522962199e-01,6.788145038478197169e-01,-3.830850447650302470e-05,-3.830850448714364910e-05
4.469999999999999751e+00,5.000000000000000000e-01,3.382199197727583234e-02,6.795137020865763544e-01,6.794759638723520956e-01,-3.773821422425882588e-05,-3.773821423603292944e-05
4.475000000000000533e+00,5.000000000000000000e-01,3.363160993754452793e-02,6.798867461421106428e-01,6.798495697288335915e-01,-3.717641327705134557e-05,-3.717641328890131618e-05
4.480000000000000426e+00,5.000000000000000000e-01,3.341546018568517656e-02,6.799279948120030559e-01,6.798913718367274317e-01,-3.662297527562419219e-05,-3.662297528639155305e-05
4.485000000000000320e+00,5.000000000000000000e-01,3.317350657436754502e-02,6.796437095573776288e-01,6.796076317816376333e-01,-3.607777573999548792e-05,-3.607777574966153654e-05
4.490000000000000213e+00,5.000000000000000000e-01,3.290574305018511420e-02,6.790840413418253174e-01,6.790485006497812837e-01,-3.554069204403376148e-05,-3.554069205239204543e-05
4.495000000000000107e+00,5.000000000000000000e-01,3.261219369131107548e-02,6.783094083188705437e-01,6.782743967154856168e-01,-3.501160338492681490e-05,-3.501160339323120723e-05
4.500000000000000000e+00,5.000000000000000000e-01,3.229291270839519667e-02,6.773510441392698311e-01,6.773165537485092980e-01,-3.449039076053317388e-05,-3.449039076863761900e-05
4.504999999999999893e+00,5.000000000000000000e-01,3.194798440869735939e-02,6.761905741260773040e-01,6.761565971891400073e-01,-3.397693693729664233e-05,-3.397693694613789092e-05
4.509999999999999787e+00,5.000000000000000000e-01,3.157752312349867280e-02,6.747712056847239293e-01,6.747377345582963315e-01,-3.347112642759775269e-05,-3.347112643796724523e-05
4.514999999999999680e+00,5.000000000000000000e-01,3.118167309887595259e-02,6.730330998963099942e-01,6.730001270508454425e-01,-3.297284546455170329e-05,-3.297284547511389921e-05
4.520000000000000462e+00,5.000000000000000000e-01,3.076060834997020738e-02,6.709503975126750452e-01,6.709179155307027909e-01,-3.248198197225438122e-05,-3.248198198174775031e-05
4.525000000000000355e+00,5.000000000000000000e-01,3.031453247892516509e-02,6.685466220481355304e-01,6.685146236225940619e-01,-3.199842554146847817e-05,-3.199842555002508303e-05
4.530000000000000249e+00,5.000000000000000000e-01,2.984367845671426558e-02,6.658790628225226271e-01,6.658475407551146530e-01,-3.152206740797414142e-05,-3.152206741527004277e-05
4.535000000000000142e+00,5.000000000000000000e-01,2.934830836912197261e-02,6.630023456210930588e-01,6.629712928206691336e-01,-3.105280042392521977e-05,-3.105280043152720495e-05
4.540000000000000036e+00,5.000000000000000000e-01,2.882871312718638876e-02,6.599343403278172815e-01,6.599037498087780840e-01,-3.059051903919751680e-05,-3.059051904747598993e-05
4.544999999999999929e+00,5.000000000000000000e-01,2.828521214245482626e-02,6.566457898009704364e-01,6.566156546816972472e-01,-3.013511927318912598e-05,-3.013511928270230886e-05
4.549999999999999822e+00,5.000000000000000000e-01,2.771815296744703505e-02,6.530798698951597592e-01,6.530501833964656999e-01,-2.968649869405926012e-05,-2.968649870432461165e-05
4.554999999999999716e+00,5.000000000000000000e-01,2.712791090176351269e-02,6.491890101240417321e-01,6.491597655676479839e-01,-2.924455639374823335e-05,-2.924455640397028455e-05
4.560000000000000497e+00,5.000000000000000000e-01,2.651488856431769708e-02,6.449656247268087395e-01,6.449368155338431885e-01,-2.880919296555095599e-05,-2.880919297508549088e-05
4.565000000000000391e+00,5.000000000000000000e-01,2.587951543221360395e-02,6.404475283405969277e-01,6.404191480301144601e-01,-2.838031048246758559e-05,-2.838031049059438899e-05
4.570000000000000284e+00,5.000000000000000000e-01,2.522224734682915886e-02,6.356949578600450401e-01,6.356670000475714843e-01,-2.795781247355577648e-05,-2.795781248088054132e-05
4.575000000000000178e+00,5.000000000000000000e-01,2.454356598770877571e-02,6.307539963637313063e-01,6.307264547598271376e-01,-2.754160390416870996e-05,-2.754160391210545950e-05
4.580000000000000071e+00,5.000000000000000000e-01,2.384397831490472214e-02,6.256295461822964921e-01,6.256024145911404100e-01,-2.713159115608210215e-05,-2.713159116483708890e-05
4.584999999999999964e+00,5.000000000000000000e-01,2.312401598044863324e-02,6.202847029980705917e-01,6.202579753160677445e-01,-2.672768200284725282e-05,-2.672768201300842607e-05
4.589999999999999858e+00,5.000000000000000000e-01,2.238423470966895840e-02,6.146665834571918285e-01,6.146402536715991349e-01,-2.632978559269361085e-05,-2.632978560318278914e-05
4.594999999999999751e+00,5.000000000000000000e-01,2.162521365311076416e-02,6.087420415595886647e-01,6.087161037471651159e-01,-2.593781242354875616e-05,-2.593781243412886852e-05
4.600000000000000533e+00,5.000000000000000000e-01,2.084755470984749059e-02,6.025207100462657284e-01,6.024951583719388992e-01,-2.555167432682914352e-05,-2.555167433670063151e-05
4.605000000000000426e+00,5.000000000000000000e-01,2.005188182301032018e-02,5.960510535303831237e-01,5.960258822459374439e-01,-2.517128444567973133e-05,-2.517128445401216384e-05
4.610000000000000320e+00,5.000000000000000000e-01,1.923884024839411094e-02,5.893922555852076917e-01,5.893674590279940340e-01,-2.479655721365769949e-05,-2.479655722191390242e-05
4.615000000000000213e+00,5.000000000000000000e-01,1.840909579703482041e-02,5.825799048677788861e-01,5.825554774594374763e-01,-2.442740834140977313e-05,-2.442740834975357960e-05
4.620000000000000107e+00,5.000000000000000000e-01,1.756333405267937464e-02,5.756071097697906813e-01,5.755830460149981009e-01,-2.406375479258038297e-05,-2.406375480142992570e-05
4.625000000000000000e+00,5.000000000000000000e-01,1.670225956510685422e-02,5.684327024760913449e-01,5.684089969613247417e-01,-2.370551476660320844e-05,-2.370551477671834715e-05
4.629999999999999893e+00,5.000000000000000000e-01,1.582659502028232676e-02,5.610110279129654209e-01,5.609876753052824849e-01,-2.335260768293601075e-05,-2.335260769288401969e-05
4.634999999999999787e+00,5.000000000000000000e-01,1.493708038835921820e-02,5.533243255254114423e-01,5.533013205712543625e-01,-2.300495415707981550e-05,-2.300495416656547320e-05
4.639999999999999680e+00,5.000000000000000000e-01,1.403447205056943328e-02,5.453973264211040561e-01,5.453746639451162448e-01,-2.266247598781134798e-05,-2.266247599592318261e-05
4.645000000000000462e+00,5.000000000000000000e-01,1.311954190606606438e-02,5.372851207307061117e-01,5.372627956345699118e-01,-2.232509613619981792e-05,-2.232509614306067298e-05
4.650000000000000355e+00,5.000000000000000000e-01,1.219307645981253935e-02,5.290422541078121377e-01,5.290202613691019629e-01,-2.199273871017481952e-05,-2.199273871670180469e-05
4.655000000000000249e+00,5.000000000000000000e-01,1.125587589262845752e-02,5.206927005659321983e-01,5.206710352369843253e-01,-2.166532894787298602e-05,-2.166532895512932077e-05
4.660000000000000142e+00,5.000000000000000000e-01,1.030875311453001777e-02,5.122195563734843748e-01,5.121982135802829461e-01,-2.134279320142873360e-05,-2.134279320937394330e-05
4.665000000000000036e+00,5.000000000000000000e-01,9.352532802521840855e-03,5.035806703879909252e-01,5.035596453290728247e-01,-2.102505891810046990e-05,-2.102505892665830804e-05
4.669999999999999929e+00,5.000000000000000000e-01,8.388050424012558764e-03,4.947400551806516167e-01,4.947193431260256680e-01,-2.071205462594871705e-05,-2.071205463407973190e-05
4.674999999999999822e+00,5.000000000000000000e-01,7.416151247050103631e-03,4.856951408915919921e-01,4.856747371816768077e-01,-2.040370991518436483e-05,-2.040370992254418668e-05
4.679999999999999716e+00,5.000000000000000000e-01,6.437689338584417359e-03,4.764828007183055658e-01,4.764627007628808308e-01,-2.009995542473497210e-05,-2.009995543093508048e-05
4.685000000000000497e+00,5.000000000000000000e-01,5.453526551979738166e-03,4.671606297326985624e-01,4.671408290098739147e-01,-1.980072282464773181e-05,-1.980072283051346547e-05
4.690000000000000391e+00,5.000000000000000000e-01,4.464531505016916188e-03,4.577755478259917798e-01,4.577560418811884579e-01,-1.950594480332190628e-05,-1.950594480956090363e-05
4.695000000000000284e+00,5.000000000000000000e-01,3.471578549630089175e-03,4.483396046213262154e-01,4.483203890662744162e-01,-1.921555505179917134e-05,-1.921555505823901376e-05
4.700000000000000178e+00,5.000000000000000000e-01,2.475546734638883490e-03,4.388280855697165861e-01,4.388091560814705305e-01,-1.892948824605555913e-05,-1.892948825368485604e-05
4.705000000000000071e+00,5.000000000000000000e-01,1.477318762742911833e-03,4.292008165302250711e-01,4.291821688501876730e-01,-1.864768003739802893e-05,-1.864768004531638430e-05
4.709999999999999964e+00,5.000000000000000000e-01,4.777799430526674315e-04,4.194329811725398538e-01,4.194146111055068737e-01,-1.837006703298005306e-05,-1.837006704037187919e-05
4.714999999999999858e+00,5.000000000000000000e-01,-5.221828595650322659e-04,4.095359654639191826e-01,4.095178688771363151e-01,-1.809658678286751865e-05,-1.809658678964643514e-05
4.719999999999999751e+00,5.000000000000000000e-01,-1.521682277040942383e-03,3.995552577851202991e-01,3.995374306073523063e-01,-1.782717776799280784e-05,-1.782717777345765774e-05
4.725000000000000533e+00,5.000000000000000000e-01,-2.519831491272232250e-03,3.895470112781924676e-01,3.895294494988101319e-01,-1.756177938233571822e-05,-1.756177938780730034e-05
4.730000000000000426e+00,5.000000000000000000e-01,-3.515745286619749010e-03,3.795482572768408835e-01,3.795309569449158982e-01,-1.730033192498536820e-05,-1.730033193075939868e-05
4.735000000000000320e+00,5.000000000000000000e-01,-4.508541100448272554e-03,3.695595542940730560e-01,3.695425115174905684e-01,-1.704277658248765093e-05,-1.704277658900831723e-05
4.740000000000000213e+00,5.000000000000000000e-01,-5.497340070423743959e-03,3.595508049534644757e-01,3.595340158980477319e-01,-1.678905541674380331e-05,-1.678905542466076277e-05
4.745000000000000107e+00,5.000000000000000000e-01,-6.481268077292336692e-03,3.494862832586315138e-01,3.494697441472772170e-01,-1.653911135429675383e-05,-1.653911136220334900e-05
4.750000000000000000e+00,5.000000000000000000e-01,-7.459456781862822475e-03,3.393528986772882949e-01,3.393366057891198384e-01,-1.629288816845653187e-05,-1.629288817567212772e-05
4.754999999999999893e+00,5.000000000000000000e-01,-8.431044654929794810e-03,3.291738952995378331e-01,3.291578449690680253e-01,-1.605033046980786082e-05,-1.605033047600472337e-05
4.759999999999999787e+00,5.000000000000000000e-01,-9.395177998876104442e-03,3.189995611687005406e-01,3.189837497850069870e-01,-1.581138369355361561e-05,-1.581138369859007691e-05
4.764999999999999680e+00,5.000000000000000000e-01,-1.035101195970796265e-02,3.088810714642744037e-01,3.088654954701886002e-01,-1.557599408580356837e-05,-1.557599409099383729e-05
4.770000000000000462e+00,5.000000000000000000e-01,-1.129771152828784597e-02,2.988441047002859952e-01,2.988287605915909695e-01,-1.534410869502567110e-05,-1.534410870087541616e-05
4.775000000000000355e+00,5.000000000000000000e-01,-1.223445252953859683e-02,2.888788004232916151e-01,2.888636847479344461e-01,-1.511567535716906718e-05,-1.511567536407799984e-05
4.780000000000000249e+00,5.000000000000000000e-01,-1.316042259841448958e-02,2.789521497505957903e-01,2.789372591079106178e-01,-1.489064268517248379e-05,-1.489064269289815103e-05
4.785000000000000142e+00,5.000000000000000000e-01,-1.407482214144471777e-02,2.690347414364069323e-01,2.690200724763500140e-01,-1.466896005691831206e-05,-1.466896006453168983e-05
4.790000000000000036e+00,5.000000000000000000e-01,-1.497686528267445222e-02,2.591248726896627219e-01,2.591104221120604789e-01,-1.445057760224299770e-05,-1.445057760968953200e-05
4.794999999999999929e+00,5.000000000000000000e-01,-1.586578079285084347e-02,2.492549070557788793e-01,2.492406716095837416e-01,-1.423544619513772425e-05,-1.423544620138081446e-05
4.799999999999999822e+00,5.000000000000000000e-01,-1.674081300071625367e-02,2.394761068236386792e-01,2.394620833062005016e-01,-1.402351743817753515e-05,-1.402351744387020642e-05
4.804999999999999716e+00,5.000000000000000000e-01,-1.760122268529704798e-02,2.298317364883666614e-01,2.298179217447107736e-01,-1.381474365588775122e-05,-1.381474366178861471e-05
4.810000000000000497e+00,5.000000000000000000e-01,-1.844628794809961836e-02,2.203354755086676942e-01,2.203218664307844410e-01,-1.360907788325316226e-05,-1.360907788941816620e-05
4.815000000000000391e+00,5.000000000000000000e-01,-1.927530506414542807e-02,2.109686253036990311e-01,2.109552188298460806e-01,-1.340647385295046234e-05,-1.340647386012625442e-05
4.820000000000000284e+00,5.000000000000000000e-01,-2.008758931080964830e-02,2.016976173381771764e-01,2.016844104521886005e-01,-1.320688598857588936e-05,-1.320688599596172358e-05
4.825000000000000178e+00,5.000000000000000000e-01,-2.088247577344902461e-02,1.925005583795130759e-01,1.924875481101226415e-01,-1.301026939043437025e-05,-1.301026939740737587e-05
4.830000000000000071e+00,5.000000000000000000e-01,-2.165932012683609645e-02,1.833860169010121388e-01,1.833732003211849815e-01,-1.281657982715733723e-05,-1.281657983328003866e-05
4.834999999999999964e+00,5.000000000000000000e-01,-2.241749939144588658e-02,1.743923438491093991e-01,1.743797180753832166e-01,-1.262577372618256533e-05,-1.262577373078429882e-05
4.839999999999999858e+00,5.000000000000000000e-01,-2.315641266367299972e-02,1.655681978993997772e-01,1.655557600912383465e-01,-1.243780816143069679e-05,-1.243780816571583477e-05
4.844999999999999751e+00,5.000000000000000000e-01,-2.387548181908627498e-02,1.569467429935889891e-01,1.569344903527403190e-01,-1.225264084867005998e-05,-1.225264085280396870e-05
4.850000000000000533e+00,5.000000000000000000e-01,-2.457415218786385136e-02,1.485298006957842532e-01,1.485177304656521979e-01,-1.207023013205521522e-05,-1.207023013620588503e-05
4.855000000000000426e+00,5.000000000000000000e-01,-2.525189320158462147e-02,1.402917783407386376e-01,1.402798878057634480e-01,-1.189053497518965941e-05,-1.189053498013775992e-05
4.860000000000000320e+00,5.000000000000000000e-01,-2.590819901058747168e-02,1.322006465277699994e-01,1.321889330128148687e-01,-1.171351495513062169e-05,-1.171351495964485667e-05
4.865000000000000213e+00,5.000000000000000000e-01,-2.654258907114351307e-02,1.242425653544389635e-01,1.242310262241911878e-01,-1.153913024777575291e-05,-1.153913025151096831e-05
4.870000000000000107e+00,5.000000000000000000e-01,-2.715460870172813762e-02,1.164346390197510822e-01,1.164232716781286037e-01,-1.136734162247854396e-05,-1.136734162530378509e-05
4.875000000000000000e+00,5.000000000000000000e-01,-2.774382960771201029e-02,1.088179344711392854e-01,1.088067363607062576e-01,-1.119811043302776365e-05,-1.119811043454998689e-05
4.879999999999999893e+00,5.000000000000000000e-01,-2.830985037383389191e-02,1.014353974404696573e-01,1.014243660418628901e-01,-1.103139860676727313e-05,-1.103139860804453444e-05
4.884999999999999787e+00,5.000000000000000000e-01,-2.885229692385352790e-02,9.430872633620612788e-02,9.429785916756633357e-02,-1.086716863979431125e-05,-1.086716864128981398e-05
4.889999999999999680e+00,5.000000000000000000e-01,-2.937082294682553593e-02,8.742873899274089533e-02,8.741803360915478827e-02,-1.070538358610706453e-05,-1.070538358805907737e-05
4.895000000000000462e+00,5.000000000000000000e-01,-2.986511028947587756e-02,8.076510567846466315e-02,8.075455967141492719e-02,-1.054600704973596148e-05,-1.054600705208826515e-05
4.900000000000000355e+00,5.000000000000000000e-01,-3.033486931420190449e-02,7.428908235039233254e-02,7.427869334721554084e-02,-1.038900317679170016e-05,-1.038900317889128985e-05
4.905000000000000249e+00,5.000000000000000000e-01,-3.077983922226269070e-02,6.799479403739215611e-02,6.798455970074568366e-02,-1.023433664647244168e-05,-1.023433664769403768e-05
4.910000000000000142e+00,5.000000000000000000e-01,-3.119978834176527493e-02,6.190571453458635492e-02,6.189563256192265328e-02,-1.008197266370164380e-05,-1.008197266349269941e-05
4.915000000000000036e+00,5.000000000000000000e-01,-3.159451438009779067e-02,5.606245856488088070e-02,5.605252668793048176e-02,-9.931876950398932369e-06,-9.931876949227780570e-06
4.919999999999999929e+00,5.000000000000000000e-01,-3.196384464050384261e-02,5.049979078938796745e-02,5.049000677364867684e-02,-9.784015739290607971e-06,-9.784015738073804485e-06
4.924999999999999822e+00,5.000000000000000000e-01,-3.230763620253525314e-02,4.522742797867913139e-02,4.521778962291234105e-02,-9.638355766790340784e-06,-9.638355765846923958e-06
4.929999999999999716e+00,5.000000000000000000e-01,-3.262577606616570008e-02,4.022664148294349817e-02,4.021714661868003304e-02,-9.494864263465130350e-06,-9.494864263522252557e-06
4.935000000000000497e+00,5.000000000000000000e-01,-3.291818125939181133e-02,3.546458866496829399e-02,3.545523515601878284e-02,-9.353508949511146753e-06,-9.353508949864583109e-06
4.940000000000000391e+00,5.000000000000000000e-01,-3.318479890919257685e-02,3.091714150535686267e-02,3.090792724733254504e-02,-9.214258024317634188e-06,-9.214258024167428141e-06
4.945000000000000284e+00,5.000000000000000000e-01,-3.342560627576404014e-02,2.658576185857841959e-02,2.657668477841867993e-02,-9.077080159739653320e-06,-9.077080159100651665e-06
4.950000000000000178e+00,5.000000000000000000e-01,-3.364061074998946077e-02,2.249789786385302665e-02,2.248895591935728966e-02,-8.941944495736986465e-06,-8.941944493666519457e-06
4.955000000000000071e+00,5.000000000000000000e-01,-3.382984981415168568e-02,1.869086199754704108e-02,1.868205317691851164e-02,-8.808820628529445695e-06,-8.808820626256132932e-06
4.959999999999999964e+00,5.000000000000000000e-01,-3.399339096593874399e-02,1.518952764580148301e-02,1.518084996719160085e-02,-8.677678609882166771e-06,-8.677678607812555267e-06
4.964999999999999858e+00,5.000000000000000000e-01,-3.413133160583866482e-02,1.199193147421077216e-02,1.198338298527418244e-02,-8.548488936589715426e-06,-8.548488935095671279e-06
4.969999999999999751e+00,5.000000000000000000e-01,-3.424379888806445421e-02,9.071722614331114570e-03,9.063301391786460215e-03,-8.421222544654355380e-06,-8.421222544046653286e-06
4.975000000000000533e+00,5.000000000000000000e-01,-3.433094953519506831e-02,6.395703366966896085e-03,6.387407516163068344e-03,-8.295850803827740927e-06,-8.295850803249810347e-06
4.980000000000000426e+00,5.000000000000000000e-01,-3.439296961676178987e-02,3.945249416060327315e-03,3.937077070552019720e-03,-8.172345508307594930e-06,-8.172345507492720436e-06
4.985000000000000320e+00,5.000000000000000000e-01,-3.443007429205486442e-02,1.728104821475362398e-03,1.720054142602955860e-03,-8.050678872406537984e-06,-8.050678871425036862e-06
4.990000000000000213e+00,5.000000000000000000e-01,-3.444250751746799621e-02,-2.267337058507769287e-04,-2.346645293758720108e-04,-7.930823525095082038e-06,-7.930823523305984129e-06
4.995000000000000107e+00,5.000000000000000000e-01,-3.443054171874176950e-02,-1.887612981145957982e-03,-1.895425733646816102e-03,-7.812752500858119800e-06,-7.812752498849291380e-06
5.000000000000000000e+00,5.000000000000000000e-01,-3.439447742851122619e-02,-3.240446042929401478e-03,-3.248142482166538336e-03,-7.696439237136858125e-06,-7.696439235158821047e-06

